Carbon Pricing in Traffic Networks

We study how externality pricing can steer traffic toward Wardrop equilibria respecting prescribed budgets. Our multi-commodity model encompasses carbon pricing, cordon pricing, and tradable credit schemes. We characterize the flows attainable when one common price may be assigned to each externality. We show that for continuous travel times and flow-independent externalities, every feasible externality budget is implementable. For flow-dependent externalities, smoothness bounds quantify the necessary budget relaxation; this links budget implementability to the price of anarchy. If travel times and externalities admit convex potentials, we give conditions for constructing prices implementing a given budget through convex optimization and specify explicit prices ensuring that relaxed budgets are respected by every equilibrium. As, for a single separable constant externality, total externality is nonincreasing in its price, this enables us to compute the whole price--equilibrium curve in finite time for separable, continuous, strictly increasing, piecewise affine travel times. Although this curve may have exponentially many pieces, the minimum price implementing a feasible budget is computable in polynomial time. The same machinery computes the range of market-clearing prices for tradable credit schemes. A computational study on several realistic traffic networks illustrates emission reductions from carbon pricing and the effects of cordon pricing on emissions within the cordon.

==> data/anaheim-carbon-pricing.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,0.0,1419909.7803573832,1419909.7803573832,1550741.3402897955,,,,447,1286033.0423087976,1.2845472207668465,9.988436497703702e-7
1,0.1,1416386.2508183424,1570986.419768634,1546001.6895029421,,,,272,1440838.4098812768,1.4320612654639642,9.939073197290666e-7
2,0.2,1414092.9202390963,1722235.925934213,1540715.0284755973,,,,151,1595192.4461449184,1.5312709742452268,9.599277554481388e-7
3,0.3,1412535.7109814333,1873948.1713719147,1538041.534634944,,,,147,1749084.9560265623,1.744047827773462,9.971191409203935e-7
4,0.4,1410521.4718467672,2024677.1756078512,1535389.2594027077,,,,145,1902778.247376344,1.857268600413409,9.760815744707254e-7
5,0.5,1408388.7638351487,2174667.7770613683,1532558.0264524415,,,,161,2056146.1455269896,1.7465035725042029,8.494056187657941e-7
6,0.6,1407810.0162621103,2326451.5929574263,1531069.2944921975,,,,140,2209324.5476304106,2.202454694162008,9.96889524864155e-7
7,0.7,1407628.5745090598,2477988.2804453094,1529085.294194642,,,,100,2362333.1959007666,2.359972787562308,9.989998168103717e-7
8,0.8,1407831.7477780085,2630129.3868768103,1527872.0488735077,,,,73,2515179.4371113027,2.430032564965223,9.661458667100934e-7
9,0.9,1408458.0666401351,2782032.573910106,1526193.896966639,,,,67,2667885.7884176276,2.580673469504244,9.673093894792285e-7
10,1.0,1408300.9083228095,2933030.132388267,1524729.2240654638,,,,51,2820414.929893713,2.787983854202268,9.885003333124334e-7
11,1.1,1408512.4500119404,3084755.5234063216,1523857.339449431,,,,14,2972841.825616124,2.965759976854675,9.9761682327245e-7
12,1.2,1408636.6509071554,3236506.7525815717,1523225.084728687,,,,16,3125201.530547864,3.0770719671217863,9.845985634410342e-7
13,1.3,1408477.9710013012,3387854.883680745,1522597.62513803,,,,21,3277494.693155712,3.2617664716494827,9.952001546639946e-7
14,1.4,1408195.3990668468,3539048.184771714,1522037.7040749006,,,,27,3429720.606706897,3.354929048696102,9.781921478881448e-7
15,1.5,1407815.5370181606,3689985.2878369056,1521446.500545829,,,,29,3581896.914012101,3.3263226256410383,9.286474782810241e-7
16,1.6,1407747.8055699186,3840865.8630197085,1520698.785906115,,,,23,3734000.5813631453,3.3816529689848664,9.05637220120506e-7
17,1.7,1407726.3441132999,3991960.3313387157,1520137.639544364,,,,22,3886036.0316820852,3.831934058741675,9.860768785773287e-7
18,1.8,1408268.5636912046,4142807.8393289167,1519188.486465393,,,,29,4038000.819885231,3.9984189200415434,9.901966688887625e-7
19,1.9,1408215.3763729634,4293673.828473836,1518662.3432109817,,,,31,4189888.404938977,4.1452804208309555,9.893524407001543e-7
20,2.0,1408559.4774232765,4445013.994274687,1518227.2584257007,,,,42,4341726.150252056,4.338677351676355,9.992967925437019e-7
21,2.1,1408994.116420613,4595567.848087968,1517416.062698741,,,,28,4493495.199244413,4.3255633541092555,9.62626863590089e-7
22,2.2,1409013.337230395,4746852.5434262045,1517199.6391799147,,,,31,4645219.332479148,4.628563743761296,9.964134738343475e-7
23,2.3,1409349.153397974,4897837.652770265,1516734.1301618645,,,,25,4796917.78937702,4.7859274768983395,9.97707884954666e-7
24,2.4,1410456.9697254114,5048773.605532542,1515965.2649196368,,,,28,4948544.30566639,4.235408436099887,8.558890351270466e-7
25,2.5,1410973.8131383248,5199750.14630664,1515510.533267324,,,,32,5100108.427864939,5.045380125026965,9.892682097162686e-7
26,2.6,1411899.648224699,5351073.271702572,1515066.7782607211,,,,27,5251636.487897094,5.220782332515583,9.941238610941714e-7
27,2.7,1412567.2384787644,5502498.785108246,1514789.4617146223,,,,23,5403126.068200101,5.125090824298628,9.485408813804964e-7
28,2.8,1413418.6496084188,5654026.330915245,1514502.7433238665,,,,23,5554580.357583713,4.358227240502062,7.846180161941726e-7
29,2.9,1413592.5692887255,5805480.907167939,1514444.2544411055,,,,17,5706024.902949019,5.598170308896582,9.810971581379405e-7
30,3.0,1414396.9470740198,5956746.605990767,1514116.5529722425,,,,19,5857448.546937925,5.824242047935502,9.943299049143458e-7
31,3.1,1414730.0817710697,6107981.27794503,1513951.9987657927,,,,16,6008849.025196244,5.737712578044132,9.548762292378268e-7
32,3.2,1415506.6744861808,6258751.418869562,1513513.9826198053,,,,10,6160222.074910498,6.1222786662269435,9.938395900691574e-7
33,3.3,1416107.4302572028,6409561.277065579,1513167.8323661783,,,,16,6311548.554684256,6.078197106651222,9.630269339641906e-7
34,3.4,1417138.5677488924,6560510.612859836,1512756.4838561593,,,,19,6462843.374796192,6.411826808912966,9.921051889809285e-7
35,3.5,1417815.4878148215,6711472.733250152,1512473.49869581,,,,31,6614100.3151185345,6.501843501506744,9.83026685452465e-7
36,3.6,1418139.6630886006,6862114.164375191,1512215.139246277,,,,41,6765330.67744765,6.403322215483912,9.46489751957081e-7
37,3.7,1418957.255639507,7012887.921913591,1511873.153047048,,,,51,6916534.2202761825,6.873858861551512,9.938289627716194e-7
38,3.8,1420038.8386649664,7163676.814696165,1511483.6779029462,,,,101,7067693.004594873,7.053248196004457,9.979552242284852e-7
39,3.9,1420986.1505638093,7314515.6301002195,1511161.40500934,,,,97,7218820.757131302,7.209390427369994,9.986926493891386e-7
40,4.0,1421585.0313538117,7465442.959000897,1510964.4819117724,,,,141,7369919.899365089,7.240660018169519,9.824601899856573e-7
41,4.1,1421934.8587951285,7616334.645049819,1510829.2161596804,,,,155,7521005.359166502,7.303673873055405,9.711024566068355e-7
42,4.2,1422071.6202008305,7767214.121745415,1510748.2146534743,,,,114,7672081.091650471,7.671519049977908,9.99925742101115e-7
43,4.3,1422200.2282679058,7918111.150281687,1510676.9586078573,,,,112,7823149.591638364,7.798013021522193,9.967859053733913e-7
44,4.4,1422365.6677644197,8069024.296084031,1510604.2337090068,,,,70,7974212.310421064,7.9734289616671,9.999007649456928e-7
45,4.5,1422544.39314434,8219963.011633101,1510537.4707752778,,,,104,8125267.350698368,8.117839051740061,9.990847797313268e-7
46,4.6,1422708.5747111493,8370910.296833729,1510478.6352440373,,,,72,8276316.605079671,8.237733760009752,9.953371715662914e-7
47,4.7,1422928.732533672,8521868.550457919,1510412.7272179269,,,,104,8427359.092513489,8.420601862192402,9.991971809806065e-7
48,4.8,1423096.3121941143,8672744.38160405,1510343.3477937358,,,,111,8578394.528912347,8.493419004934976,9.900932589463162e-7
49,4.9,1423458.4151316634,8823631.243164487,1510239.3526597603,,,,97,8729423.105211804,8.582562202793406,9.831753669386865e-7
50,5.0,1424623.5883778592,8974527.640372662,1509980.8103989603,,,,106,8880430.330170766,7.447063817815277,8.385919708717707e-7
51,5.1,1425499.918248127,9125481.569806306,1509800.323834938,,,,193,9031413.589422459,9.028555096354603,9.996824950238466e-7
52,5.2,1426182.6378459127,9276485.884744132,1509673.7013265754,,,,264,9182380.821348239,8.60556067741344,9.371809751604431e-7
53,5.3,1426742.7285703856,9427319.83979628,1509542.8511746982,,,,199,9333338.193419566,9.323201132147071,9.989128890298407e-7
54,5.4,1427691.5486663205,9578020.018879447,1509320.0870765017,,,,300,9484274.052295698,9.468767113423379,9.983639873686848e-7
55,5.5,1428191.8927540213,9728730.241952814,1509188.790763416,,,,227,9635194.800057165,9.63499548275183,9.999783136619232e-7
56,5.6,1428534.5039431306,9879506.166928012,1509102.0826758665,,,,235,9786104.271673141,9.776647674564858,9.990326728557204e-7
57,5.7,1428922.0309831754,10030441.009706443,1509038.4173198715,,,,255,9937007.040960465,9.9133772431469,9.976210455009348e-7
58,5.8,1429188.430105169,10181405.254286334,1509002.9007208894,,,,222,10087905.79674679,9.586744580779245,9.503196861135175e-7
59,5.9,1429386.7334382988,10332372.580539137,1508980.6520509885,,,,177,10238802.392337225,10.229105493083166,9.990519283125444e-7
60,6.0,1429712.487538688,10483297.721280824,1508930.8722903545,,,,276,10389693.759005195,10.293093917728296,9.907013583941983e-7
61,6.1,1430052.6451226794,10634196.102344962,1508875.976593812,,,,233,10540580.893986134,9.784395403903712,9.282587382860088e-7
62,6.2,1430679.574265215,10784926.269678868,1508749.467002203,,,,212,10691461.315011766,10.516464553600823,9.836311332402088e-7
63,6.3,1431638.9420887418,10935589.438903088,1508563.5709229142,,,,356,10842321.142805623,10.405870078463574,9.597446851488841e-7
64,6.4,1432570.828619327,11086226.974289339,1508383.7727609403,,,,347,10993162.452685159,10.988715489364234,9.995944799688483e-7
65,6.5,1433018.7539396184,11237075.176674413,1508316.372728431,,,,326,11143991.490369445,11.106780022465397,9.966598558857488e-7
66,6.6,1434141.8786373842,11387989.373098632,1508158.711282009,,,,301,11294811.964882318,10.844535064492938,9.60133261714473e-7
67,6.7,1434807.764957865,11538901.213672934,1508073.649061956,,,,383,11445616.340890175,11.436697606421504,9.992197744553808e-7
68,6.8,1435141.164973604,11689808.583986487,1508039.3263254254,,,,334,11596417.573430562,11.199847377053949,9.658014200770285e-7
69,6.9,1436016.7483499395,11840688.737234903,1507923.4766499966,,,,380,11747210.584409507,11.742134816472399,9.995669180398137e-7
70,7.0,1436451.1056316523,11991580.582747176,1507875.6395879304,,,,320,11897995.248466317,11.894903677612604,9.997391608762716e-7
71,7.1,1436847.5912585359,12142315.377158334,1507812.3642112394,,,,213,12048776.551580891,12.044921549567919,9.996790509764905e-7
72,7.2,1437223.8942920645,12293024.68716948,1507750.1101218644,,,,200,12199551.975892778,11.495319317211564,9.422730038117863e-7
73,7.3,1437677.9458291777,12443768.1081828,1507683.58388406,,,,114,12350322.311243417,12.104381385842725,9.800853141700427e-7
74,7.4,1438141.5732509766,12594506.349244002,1507616.8616206779,,,,107,12501085.842934115,12.489371052478095,9.990619000414734e-7
75,7.5,1438709.9010098013,12745273.333353084,1507541.7909791032,,,,60,12651842.709487779,12.649309358682066,9.997987646836872e-7
76,7.6,1439327.1209263364,12896045.234881785,1507462.9097309853,,,,73,12802591.797416981,12.799425435881577,9.99751678579402e-7
77,7.7,1439996.772580949,13046820.535032013,1507379.7094092297,,,,52,12953332.966611465,12.678152207695994,9.78755030197243e-7
78,7.8,1440749.367105855,13197609.502672128,1507289.7609700372,,,,51,13104065.393881286,13.079798716119985,9.981471602441346e-7
79,7.9,1441570.3919115972,13348413.306964012,1507195.3057028395,,,,79,13254788.1422419,13.139746757392036,9.913197850236378e-7
80,8.0,1442467.9477114491,13499238.58329758,1507096.3294482678,,,,80,13405501.101038044,13.34248905533301,9.952985475895317e-7
81,8.1,1443393.738519805,13650091.10318857,1506999.6746504658,,,,40,13556204.582797179,13.494320836744269,9.95434033295892e-7
82,8.2,1444337.494832898,13800966.270508759,1506905.9482531508,,,,53,13706898.291250087,13.399101528736479,9.775434343950864e-7
83,8.3,1445318.1951449171,13951863.562539274,1506812.6948667907,,,,105,13857581.912911244,13.853167190481482,9.996804225154414e-7
84,8.4,1446234.47322372,14102753.778132027,1506728.4886795583,,,,106,14008256.4328801,14.002951113548768,9.996202727305407e-7
85,8.5,1447165.3610314643,14253683.607426414,1506649.2054582299,,,,112,14158922.730469503,13.229555320631288,9.343608416608796e-7
86,8.6,1448013.7071703547,14404604.676750494,1506580.3453000144,,,,154,14309581.440449776,12.5787847696416,8.790455377513547e-7
87,8.7,1448798.3341900443,14555437.022080367,1506510.194010383,,,,205,14460233.055278173,14.456376818391986,9.997323217835734e-7
88,8.8,1449737.1562930224,14706151.22292492,1506410.6893899853,,,,332,14610873.231426714,14.601238013953973,9.99339546041194e-7
89,8.9,1450336.4556398694,14856880.476996928,1506353.2608266328,,,,338,14761506.100976335,14.759113038944236,9.99836885293327e-7
90,9.0,1450733.927025026,15007600.75593125,1506318.536545135,,,,291,14912135.50139125,14.904392211104174,9.994797400463263e-7
91,9.1,1451357.7601040164,15158354.772595834,1506263.4079661355,,,,285,15062761.632930512,14.457949555931325,9.598462772533052e-7
92,9.2,1453212.992061688,15309172.708525343,1506082.5778764829,,,,359,15213370.597125204,15.05005803027712,9.892642163490837e-7
93,9.3,1454158.1297005094,15459933.629995873,1505997.365623156,,,,395,15363967.269739084,15.253514497536495,9.92809935474094e-7
94,9.4,1454703.053180416,15610675.550371332,1505954.5209777537,,,,312,15514559.990627758,15.50707206124151,9.995163621164225e-7
95,9.5,1455078.7515283846,15761381.887763223,1505926.6459194568,,,,244,15665150.579316182,15.659561045154476,9.996421874088486e-7
96,9.6,1455517.9634478113,15912086.444338897,1505892.5500928198,,,,176,15815739.28328393,15.813191843411929,9.99837930402424e-7
97,9.7,1456079.9936391881,16062799.330220463,1505847.354286729,,,,168,15966323.464763531,15.805410823921804,9.899207674640128e-7
98,9.8,1456586.0345282382,16213507.851434397,1505808.3486638926,,,,189,16116903.238528391,15.401406658410291,9.556049144684618e-7
99,9.9,1457058.084564566,16364219.538091466,1505773.8841946386,,,,203,16267479.255180959,16.26707629899297,9.999742293911367e-7
100,10.0,1457486.542181371,16514932.632320845,1505744.6090139477,,,,190,16418052.403020607,15.088280104021296,9.190046338898279e-7


==> data/anaheim-min-emission.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,1e128,1847183.674142639,1.5013400912635194e134,1501340.091263518,,,,0,1.5013400912635194e134,8.064089854542535e116,5.371261249511989e-18


==> data/berlin-center-carbon-pricing.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,0.0,354593.0585695971,354593.0585695971,642493.0002626015,,,,1179,346953.7870328747,0.34609881495507905,9.975347802636322e-7
1,0.1,354929.87079354096,418487.710306624,635578.3951308489,,,,899,410826.5447317184,0.40596357639010006,9.881619881632308e-7
2,0.2,355807.23694923025,481984.559322814,630886.6118679246,,,,687,474137.3673177794,0.4739969487591468,9.997028447356349e-7
3,0.3,356775.4225229357,545201.5124540158,628086.9664369302,,,,490,537073.4239813802,0.5364413953477218,9.988222011833236e-7
4,0.4,357671.19288776396,608181.7760219722,626276.4578355259,,,,390,599786.4517196853,0.5607536022343234,9.349212146525054e-7
5,0.5,358763.4459426204,671007.1573244527,624487.4227636651,,,,344,662325.156053401,0.6621326743014329,9.997083853907864e-7
6,0.6,359804.2490827413,733731.5898094374,623212.2345444976,,,,284,724707.5105545184,0.723898587203103,9.988827955699806e-7
7,0.7,360897.70768253575,796320.7233504832,622032.8795256435,,,,246,786966.8350198001,0.785248585008337,9.97815621360048e-7
8,0.8,361966.4945078187,858751.0750083758,620980.7256257018,,,,172,849114.9131953457,0.8191633014479102,9.647251490352958e-7
9,0.9,362624.96756905166,920988.5372570334,620403.9663199838,,,,137,911177.8506090448,0.8940585982028763,9.81210990088436e-7
10,1.0,363326.0642675727,983148.3307144577,619822.2664468896,,,,116,973185.3361989434,0.9430444004546854,9.690276369164454e-7
11,1.1,364008.106387104,1045332.05012361,619385.4033968213,,,,98,1035141.3616850723,1.0278038581424884,9.929106068682346e-7
12,1.2,364628.87944130163,1107376.16401101,618956.070474756,,,,75,1097057.3279090943,1.096657921213154,9.996349297859685e-7
13,1.3,365268.0765549531,1169454.1311186256,618604.6573566633,,,,75,1158934.4469381233,1.0581424071954286,9.130295884082885e-7
14,1.4,365864.5034368691,1231490.32609647,618304.1590425731,,,,60,1220780.8246153842,1.2191309552025924,9.986475157033928e-7
15,1.5,366390.96813790506,1293447.2115987123,618037.4956405424,,,,62,1282595.5585571865,1.2771233667746655,9.957325102061526e-7
16,1.6,366782.53856844583,1355313.0936430104,617831.5969216028,,,,51,1344387.6320761095,1.3415408651054823,9.978814847730937e-7
17,1.7,367229.7384477443,1417151.5376216692,617601.0583375979,,,,52,1406156.347118614,1.3181692869680766,9.374263779290998e-7
18,1.8,367581.8133703128,1479000.8173865997,617455.0022312743,,,,47,1467907.8192009728,1.3732500993134824,9.35514339971173e-7
19,1.9,367952.4553142577,1540837.1277184887,617307.722318012,,,,46,1529643.5021400547,1.4474087998631422,9.46238406690411e-7
20,2.0,368503.4265384239,1602711.3049721573,617103.939216863,,,,38,1591363.2431528035,1.5811550536727483,9.935842677435394e-7
21,2.1,369072.6433732093,1664607.9503591666,616921.574755214,,,,33,1653062.1581585857,1.6447137236138727,9.949487253644247e-7
22,2.2,369485.44093011,1726468.8287394461,616810.6308224258,,,,32,1714747.6022760535,1.6222981055239514,9.460847582111215e-7
23,2.3,370018.7807869349,1788304.7341851497,616646.0666948732,,,,32,1776417.668405339,1.5945701970058936,8.976316741437257e-7
24,2.4,370293.72564918804,1850058.158502059,616568.5136886935,,,,27,1838077.662148815,1.8114838236462802,9.855307399011443e-7
25,2.5,370676.077393998,1911847.1759624458,616468.4394273805,,,,26,1899729.319268604,1.895491342042202,9.977681723157452e-7
26,2.6,371075.4579463272,1973640.7090362236,616371.2504191964,,,,25,1961368.9765255037,1.9405606571914609,9.89389941640607e-7
27,2.7,371340.73649362393,2035388.1625573975,616313.8615051024,,,,24,2023001.6608996254,1.983053179098734,9.802519066273109e-7
28,2.8,371531.0413066148,2097098.4998854666,616274.0923495897,,,,17,2084629.7683645526,1.9363442219399398,9.288663400667454e-7
29,2.9,371781.4489787581,2158804.5823639086,616214.8735810893,,,,18,2146252.8575926684,2.1157054793226653,9.857661394589399e-7
30,3.0,372021.3754583814,2220502.8435162385,616160.4893526208,,,,18,2207869.588675711,2.1237661362712914,9.619064931641624e-7
31,3.1,372105.245516775,2282148.448398405,616142.9686714984,,,,10,2269483.5989229265,2.0025211308652056,8.823678500498157e-7
32,3.2,372249.8334983479,2343824.6867715386,616117.1416478683,,,,13,2331095.44961089,2.2603982965340297,9.696711926009835e-7
33,3.3,372393.330386062,2405481.0498884837,616087.1877280098,,,,15,2392704.2685152004,2.138986833172178,8.939612592943499e-7
34,3.4,372633.83101341064,2467151.912468121,616034.729839624,,,,17,2454308.681974092,2.1285649906276056,8.672760521965318e-7
35,3.5,372758.2862433237,2528791.305657472,616009.4341183301,,,,14,2515909.6542806225,2.2399533078279736,8.903146858845058e-7
36,3.6,372862.20129229757,2590430.472105515,615991.1863370063,,,,12,2577508.6480937707,2.4182666477937196,9.38217755630605e-7
37,3.7,373016.66434068035,2652087.261097645,615965.0261505311,,,,16,2639105.28454092,2.5446039194540684,9.641909630795973e-7
38,3.8,373156.3864662338,2713739.247077533,615942.8580556053,,,,14,2700699.803478129,2.532680466502086,9.377858613269097e-7
39,3.9,373291.21896137635,2775379.5173482606,615920.0765094577,,,,16,2762291.5848690425,2.39579643270141,8.673213095603348e-7
40,4.0,373431.2068907443,2837023.810179796,615898.150822265,,,,11,2823881.649934493,2.674243061246701,9.470087136184533e-7
41,4.1,373608.0175985675,2898682.177301227,615871.7462689376,,,,12,2885469.086011626,2.8518667571255056,9.883536622513174e-7
42,4.2,373760.40466990956,2960310.6204056214,615845.2894608848,,,,13,2947053.597585881,2.561156498133803,8.690558849841347e-7
43,4.3,373912.41393939976,3021951.703483432,615823.090591635,,,,10,3008635.934886932,2.8930046151498177,9.61565937503118e-7
44,4.4,374033.32013385475,3083565.457815145,615802.758563934,,,,12,3070216.1096996283,2.9248891445706042,9.52664650834062e-7
45,4.5,374168.0424020947,3145186.1878262917,615781.8100942639,,,,12,3131793.95577514,2.661966422316336,8.499806172713618e-7
46,4.6,374245.19254079385,3206778.891100541,615768.1953390766,,,,9,3193370.4356190017,3.0239603468260716,9.469485436333547e-7
47,4.7,374336.26754245383,3268391.9004465216,615756.5176391558,,,,10,3254945.3288424835,3.1852288271163838,9.785804025306315e-7
48,4.8,374398.1329765633,3329994.0856914013,615749.1568155915,,,,6,3316519.8226290327,3.2469146661113992,9.79011632974446e-7
49,4.9,374495.86878589244,3391608.446613742,615737.2607811955,,,,13,3378092.9551272225,3.305160263022831,9.784091418228422e-7
50,5.0,374569.56215869874,3453218.2626739205,615729.7401030457,,,,9,3439665.5014847755,2.9971418911160437,8.713461463837845e-7
51,5.1,374653.7541186968,3514834.5030074506,615721.7154683829,,,,7,3501237.499196631,3.4329853935405974,9.80505329406483e-7
52,5.2,374766.1150735936,3576453.898380744,615709.1890975315,,,,10,3562807.707971431,3.5325183863849117,9.91497485535961e-7
53,5.3,374911.26171308797,3638095.5121985995,615695.1416010392,,,,10,3624376.957179682,3.537106818083812,9.75920387955882e-7
54,5.4,375039.4840315039,3699724.6424640743,615682.4367467746,,,,13,3685944.563451672,3.3950750695229712,9.210860022234196e-7
55,5.5,375139.2208378253,3761335.8671518755,615672.1175116455,,,,9,3747511.493898246,3.687571353736821,9.84004380281317e-7
56,5.6,375264.6753118458,3822961.5716038556,615660.1600521449,,,,10,3809076.905857424,2.9840565852990313,7.834061430952022e-7
57,5.7,375379.9412023026,3884578.0448521404,615648.7901140089,,,,8,3870641.538472729,3.791674382292339,9.79597472483543e-7
58,5.8,375521.6108759556,3946214.202010025,615636.6536438059,,,,10,3932204.5312824314,3.403976219693596,8.656653655498232e-7
59,5.9,375636.2597583102,4007833.542350598,615626.6580664868,,,,10,3993766.560461115,3.3037803152154757,8.272335230920948e-7
60,6.0,375717.1739126653,4069439.927343307,615620.4589051055,,,,4,4055328.410778931,4.046050828410979,9.977112533885728e-7
61,6.1,375822.20072346565,4131052.4445793685,615611.5153862175,,,,7,4116888.889653479,4.035602761741346,9.802544868203404e-7
62,6.2,375919.44399268937,4192662.5420507393,615603.7254932307,,,,6,4178448.6901526307,3.9153498657367733,9.370334512304268e-7
63,6.3,376003.7473441599,4254261.362301647,615596.4468186469,,,,7,4240007.716416611,3.8492834207615054,9.078473869978662e-7
64,6.4,376105.9050899941,4315863.5186927505,615587.1271254304,,,,7,4301565.910876769,3.85551037518023,8.963031136464501e-7
65,6.5,376209.6876341433,4377473.1000662865,615578.9865280207,,,,5,4363123.187068652,4.285370645219877,9.8217864875354e-7
66,6.6,376287.2403474543,4439070.935689785,615573.2871730794,,,,7,4424679.8639463615,4.308708637594028,9.737889687635306e-7
67,6.7,376387.2725296655,4500679.671109555,615566.029638791,,,,6,4486235.9736540215,4.362292330517711,9.723715191013068e-7
68,6.8,376446.3604723508,4562261.989520298,615561.1219188165,,,,5,4547791.468656547,4.465574935055637,9.819206929323797e-7
69,6.9,376499.4983519691,4623844.589879377,615557.2596416527,,,,3,4609346.719621317,4.4386043674029905,9.629564368256071e-7
70,7.0,376576.8184102397,4685444.186355922,615552.4811351028,,,,3,4670901.391397776,4.4658935515209635,9.56108662423513e-7
71,7.1,376669.2908933773,4747044.240074868,615545.7674903505,,,,5,4732455.129981226,4.25163631522225,8.983989026376074e-7
72,7.2,376748.51263622404,4808636.863135416,615540.0486804454,,,,5,4794008.504504321,4.415570985978134,9.210594672132781e-7
73,7.3,376863.3273608187,4870255.097187798,615533.1191543798,,,,5,4855561.204385042,4.666513579420444,9.610648281776498e-7
74,7.4,376930.23086107336,4931832.779234036,615527.3714017549,,,,3,4917113.509180382,4.903493804496555,9.972291478394106e-7
75,7.5,377059.657452934,4993456.078183366,615519.5227640586,,,,5,4978664.550187551,4.778324668026222,9.597593960822727e-7
76,7.6,377169.28972679045,5055056.601964353,615511.4884523121,,,,5,5040215.014838294,4.075799371533279,8.086551989583507e-7
77,7.7,377233.47577099374,5116636.577500853,615506.8963285512,,,,3,5101765.247256654,5.071145597469623,9.939972364451286e-7
78,7.8,377304.62756281986,5178212.358211199,615500.991108764,,,,4,5163314.497563732,5.077529011478583,9.83384610933632e-7
79,7.9,377377.2096587351,5239793.621583834,615495.7483449506,,,,4,5224863.399354853,4.824365303285029,9.233467901416345e-7
80,8.0,377424.7680324425,5301358.605106312,615491.7296342378,,,,5,5286411.799735505,4.704454494433383,8.899137044356314e-7
81,8.1,377466.0608241683,5362928.79698804,615489.2266869014,,,,2,5347960.515543704,5.323632486623293,9.95449979808277e-7
82,8.2,377567.51323145314,5424527.618912462,615482.9397171979,,,,5,5409508.167323162,4.82774068194392,8.924538468341257e-7
83,8.3,377606.2401390929,5486089.539712306,615479.9156112334,,,,2,5471055.818713614,5.125782397371005,9.368900199380226e-7
84,8.4,377675.0661214457,5547663.169776056,615474.7742446011,,,,4,5532602.471320747,5.419642348894251,9.795818636897507e-7
85,8.5,377732.2203363257,5609233.952352037,615470.7920018486,,,,4,5594148.804207062,5.501342794516891,9.834091971791178e-7
86,8.6,377778.8033234165,5670799.118631878,615467.4785242397,,,,4,5655694.843035917,5.540802940519863,9.796846658201143e-7
87,8.7,377835.41437897884,5732378.628289404,615464.7372310775,,,,3,5717240.859156734,5.031566653415735,8.800682618146242e-7
88,8.8,377887.8023508142,5793948.360443389,615461.4270559772,,,,3,5778786.530121893,5.683531887717144,9.835155301636281e-7
89,8.9,377974.73850031616,5855529.130220959,615455.5496315318,,,,6,5840331.101956605,5.639552807090638,9.656211716369486e-7
90,9.0,378007.3378236299,5917091.608468596,615453.8078494394,,,,2,5901876.143558533,5.2144586198675675,8.83524812437006e-7
91,9.1,378096.7720946387,5978688.028045302,615449.5885660058,,,,3,5963420.59246377,5.753776897972452,9.648441288454283e-7
92,9.2,378137.8145943219,6040251.312705904,615447.1193599604,,,,3,6024964.678783205,5.359064106362562,8.894756443099801e-7
93,9.3,378213.6816586124,6101836.337450788,615443.2963217417,,,,3,6086508.45332849,5.432079647727414,8.924779849349115e-7
94,9.4,378306.3905523146,6163422.96027546,615437.9329492701,,,,5,6148051.458539841,5.6840421931818135,9.245265717869783e-7
95,9.5,378320.3454075173,6224973.653381791,615437.1903130766,,,,1,6209595.07709612,5.549055637327347,8.936252057753082e-7
96,9.6,378395.68587337475,6286549.3230885975,615432.6705432504,,,,4,6271137.498263325,6.179300753339834,9.853546770818176e-7
97,9.7,378429.90174252406,6348116.839047964,615431.6430211778,,,,1,6332680.583828303,5.97043472532487,9.427965010056754e-7
98,9.8,378479.3873735223,6409682.071044384,615428.8452725364,,,,3,6394222.884410523,6.228333957612422,9.740554878145657e-7
99,9.9,378501.80867689283,6471233.637246032,615427.4574312234,,,,2,6455764.999622892,5.061893105524554,7.840881966505291e-7
100,10.0,378552.9344771627,6532807.992992772,615425.505851559,,,,1,6517307.391533596,6.359466352288645,9.757802977205009e-7


==> data/berlin-center-min-emission-inside.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,1e128,305688703.27311224,8.368169052499987e132,1642067.1044380043,83681.69052499968,18575.243000000006,0.0,0,8.368169052499987e132,3.782041346767096e114,4.519556575685111e-19


==> data/berlin-center-min-emission.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,1e128,4217041.523788662,6.151947844759978e133,615194.7844760022,,,,0,6.151947844759978e133,2.8135351826108537e116,4.573405454025961e-18


==> data/berlin-center-min-permits.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,1e128,20540583153.380417,4.890444999999999e132,1716952.0775429981,342860.81134399923,27745.042,48904.44999999999,0,4.890444999999999e132,-5.093170329928399e117,-1.0414533503450901e-15


==> data/berlin-center-permit-based-cordon.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,0.0,354593.058569597,354593.058569597,642493.0002626015,111310.3051497046,15780.69253556862,50113.79342061157,1179,346953.7870328747,0.3460988149544174,9.975347802617253e-7
1,0.06,354593.8539909783,357595.51503496745,642466.7735986231,111236.97472938616,15703.686081133694,50027.684066485635,1049,349957.0890608678,0.3373399453076979,9.639456684120653e-7
2,0.12,354602.1844104896,360595.9310413909,642481.4945032987,111122.67564030715,15626.01523621214,49947.888590844545,1039,352956.4906186679,0.3527782672592465,9.994940567351805e-7
3,0.18,354636.2093539231,363583.2016043864,642478.1547470811,110887.31640938445,15381.100080073822,49705.51250257382,1017,355948.2494228394,0.3558502372016932,9.997236452961857e-7
4,0.24,354668.78157842334,366557.0966823604,642491.1489402987,110694.73583221949,15206.179037132386,49534.6462664045,1062,358923.6696930116,0.3589171531109894,9.999808441379587e-7
5,0.3,354680.040683995,369527.81848172285,642518.5908236569,110652.02993518153,15164.884222889465,49492.59265909284,928,361894.36751494487,0.36179395959752614,9.997215496573527e-7
6,0.36,354697.9474273034,372493.3761545898,642556.9824983397,110591.62695387226,15100.491388436765,49431.74646468437,975,364861.22311763815,0.36484731471603793,9.999608803738576e-7
7,0.42,354713.2457481708,375454.70782807964,642593.7730455431,110537.57650831372,15050.597231061709,49384.43352359248,1002,367824.985693518,0.34433893331451815,9.361479626325325e-7
8,0.48,354728.1604063023,378422.40794428304,642654.337545264,110454.99506776982,15028.95772355043,49363.015704126534,810,370787.0787508549,0.3707180133586143,9.99812733385789e-7
9,0.54,354759.662557359,381375.8383641522,642697.5409274095,110363.07432511434,14950.367872388355,49289.21445702435,984,373745.9672803641,0.3737078291250855,9.9989695721701e-7
10,0.6,354768.1516889629,384330.12388984126,642712.4714352984,110327.57081190548,14927.361995371128,49269.953668130605,856,376702.40647911245,0.3611236144536214,9.586433801688035e-7
11,0.66,354788.62607056974,387287.159398461,642759.1015418662,110276.96618581616,14896.104010852545,49240.20201195642,825,379657.6312640731,0.3794790318870884,9.995285787446807e-7
12,0.72,354808.6387337459,390240.31254062033,642803.788384109,110256.88130688081,14866.417136020318,49210.65806510336,876,382610.9078813133,0.37761506222160435,9.86941777558157e-7
13,0.78,354828.4670204446,393193.5699898697,642851.9496236019,110207.67579897367,14835.805330696936,49186.02944798093,813,385562.37925540295,0.385470444702368,9.99760557730347e-7
14,0.84,354834.91012372443,396144.0162466288,642863.489595084,110195.44191643232,14825.560939577728,49177.507289171845,594,388513.03927813086,0.38048389538964145,9.793326974978032e-7
15,0.9,354843.98186285654,399094.2673101948,642876.9719160018,110177.45281006441,14813.50605222564,49166.98383037581,623,391463.04562904,0.3914039786378254,9.99848112519412e-7
16,0.96,354901.21687916084,402037.3850154884,642983.8860212911,110099.47068480474,14748.045216653469,49100.175142007916,932,394410.2307046107,0.3943997018046135,9.99972304752956e-7
17,1.02,354919.9775022985,404982.44382727053,643021.8076921158,110072.06033407044,14728.375908804592,49080.84933820788,833,397355.22151622106,0.3971753760609529,9.99546394659681e-7
18,1.08,354928.6590102464,407927.3597110325,643039.2897007669,110065.63187718847,14720.394277418773,49072.871019246384,639,400299.64639770816,0.40029002906965605,9.99974974726673e-7
19,1.14,354935.4345343594,410872.6136016124,643059.1864358875,110046.37387873366,14715.093491214495,49067.700936186855,605,403243.59918765485,0.4028934634362722,9.991307033879313e-7
20,1.2,354949.850601182,413816.5728079999,643093.8897836271,110021.9173220463,14702.802614401397,49055.601839014926,681,406187.0634454384,0.40615369548157876,9.99916850912244e-7
21,1.26,354961.0619824659,416760.2675775194,643122.1748749266,109988.13240537659,14693.133985093726,49046.98856750276,680,409129.82002530264,0.39337003105281987,9.614788108369668e-7
22,1.32,354967.4152561769,419703.3430750698,643136.2905848123,109976.69772545696,14688.228924426263,49042.36955976733,540,412072.26118991914,0.4119212604071869,9.996325582503457e-7
23,1.38,354972.843769403,422645.66888615536,643149.3648117378,109967.64312157806,14684.013993468518,49038.279070110395,533,415014.4506721497,0.41495881788579947,9.998649500299636e-7
24,1.44,354991.5361448612,425586.5997156241,643195.133899863,109945.91402072807,14669.857622108779,49024.34970191872,685,417955.89973779186,0.41772437375051563,9.994450527436495e-7
25,1.5,355005.82776824967,428528.8871347152,643221.9223566512,109911.8431617542,14660.718104942634,49015.37291097704,624,420896.79551668727,0.4206915103252742,9.995112681315012e-7
26,1.56,355021.880300735,431469.11682563997,643247.5729968065,109892.03650443444,14649.214765645396,49004.638798016014,674,423836.9872893753,0.4234135193406017,9.989998727068713e-7
27,1.62,355035.59211928316,434408.0283488919,643270.996785829,109873.60184909203,14638.899477612595,48995.3310059313,594,426776.6816636327,0.4264707818746887,9.99282233620578e-7
28,1.68,355045.4642904481,437346.30897190364,643285.7098000384,109863.34166822933,14630.86046267079,48988.59802467589,619,429715.8581887862,0.40753779841508475,9.48388113086668e-7
29,1.74,355048.8163994892,440285.47734384483,643289.6205758909,109860.81176048091,14628.55827398085,48986.58674962968,373,432654.9457396126,0.43249464045870134,9.996284854328917e-7
30,1.8,355059.6592331978,443223.84200030484,643306.822356089,109853.05244124033,14621.163975434753,48980.1015372817,520,435593.78679105244,0.4327201798660436,9.934020252876322e-7
31,1.86,355065.65660351154,446162.34978018893,643314.2059257276,109848.56602866895,14616.717990458275,48976.716761654505,480,438532.2841774151,0.4384316718969057,9.997695708735712e-7
32,1.92,355081.1146831602,449100.1191128976,643348.9428257223,109839.84001502367,14606.72401869369,48968.23147382157,585,441470.3955048548,0.4414111922912838,9.998648956629163e-7
33,1.98,355087.99611583364,452037.86548454245,643363.7546958987,109835.09952590874,14602.631400938159,48964.58048924688,427,444408.1856236768,0.4440579741969346,9.992109615761342e-7
34,2.04,355105.4034092776,454975.5637576771,643398.4879641661,109829.09061416425,14593.731588620734,48955.96095509778,548,447345.49375448184,0.4471556505250476,9.99574623646528e-7
35,2.1,355113.17408762395,457912.3622217977,643413.5878418867,109826.01016821152,14589.667498835646,48951.99434960655,518,450282.4556432775,0.44992099003441854,9.991962485686738e-7
36,2.16,355115.5894847512,460849.49161400524,643418.1820247831,109825.14883131153,14588.535571391558,48950.88061539538,339,453219.39757304545,0.4528215071080668,9.991210815542634e-7
37,2.22,355119.9628679388,463786.17901486513,643426.4610420176,109822.62835875138,14586.571993007521,48948.74601212898,306,456156.2817724894,0.42441287149395457,9.304102422238486e-7
38,2.28,355124.74899832957,466723.01491992135,643433.7934409614,109820.45029303372,14584.629453412981,48946.607860347285,322,459092.965485028,0.45898213545031474,9.99757589608307e-7
39,2.34,355133.51599228976,469659.5113472262,643448.3931497949,109814.62749942532,14580.080259252332,48942.733057665166,445,462029.3759478143,0.462016098677422,9.999702632051827e-7
40,2.4,355140.09012400877,472595.2594263952,643461.3823535494,109809.2081016885,14576.96188909677,48939.65387599434,424,464965.6323304278,0.4648795420599514,9.998138463201128e-7
41,2.46,355145.56719825073,475531.6219981196,643472.0985630846,109805.75808452221,14575.049181644792,48937.42065035318,358,467901.79561562935,0.4677339598937831,9.996403021122374e-7
42,2.52,355149.826498468,478467.4742575142,643479.8394973421,109803.38815079349,14573.371837720448,48935.57450755801,307,470837.83935711626,0.47047496235917485,9.99228296709685e-7
43,2.58,355161.25461525033,481403.96965647605,643496.1146687703,109798.69871701942,14569.219166503255,48931.284899699895,406,473773.6635160299,0.4737711997160545,9.999937996379628e-7
44,2.64,355165.77750560845,484339.01393149875,643503.93567651,109796.73215053725,14567.251892979244,48929.25622192813,387,476709.2732354888,0.47625298025048846,9.990418294602308e-7
45,2.7,355167.5138732948,487274.7668272748,643506.9297448335,109796.17039075281,14566.627696231173,48928.612205177786,212,479644.9051689467,0.47949055630223913,9.99677202445357e-7
46,2.76,355170.4483198144,490210.4911355445,643510.7761996438,109795.29948989395,14565.582446978513,48927.551744829754,263,482580.48373476265,0.4809308522909115,9.96580651754785e-7
47,2.82,355171.7555251259,493145.67299105786,643513.039295387,109794.67638766256,14564.967036740058,48926.921087209936,214,485516.01701754436,0.4853363238794399,9.99628893202281e-7
48,2.88,355175.1823441145,496081.3300994916,643517.5297222119,109793.14975377567,14563.259518349143,48925.74574839481,308,488451.45241943566,0.4883385944259748,9.997679478315115e-7
49,2.94,355178.7914151712,499016.5484839038,643524.352653452,109790.98707443617,14561.300852992963,48924.40716623559,262,491386.84522830986,0.48695693000206663,9.909838901148085e-7
50,3.0,355183.6984997386,501952.2413565342,643533.3029932912,109788.77103504004,14559.251198089545,48922.84761893185,289,494322.10448636813,0.4718097670986854,9.544572506355384e-7
51,3.06,355186.78831741936,504886.64107510325,643540.7767589878,109786.14415223725,14557.170115568588,48921.520509047026,233,497257.30382118426,0.49697568680877247,9.99432660507997e-7
52,3.12,355192.83081740676,507822.3610065928,643550.9328566268,109783.67742701653,14554.71204777696,48919.721214482706,313,500192.36396742094,0.4995867106632179,9.987881616570723e-7
53,3.18,355194.9385414674,510757.18705089187,643554.9189773086,109782.7296806826,14553.667346205573,48918.94607214605,220,503127.4013506493,0.5030459605570963,9.998371311970623e-7
54,3.24,355196.4005336542,513692.6171569534,643557.4395998678,109781.99957206294,14553.172972650056,48918.58537756147,136,506062.4487333569,0.5059754279026354,9.998270436408455e-7
55,3.3,355201.1277505358,516627.0460020896,643566.5905680747,109779.17050839048,14551.336162696487,48916.94492471329,279,508997.37243322853,0.5089851944937962,9.999750747005244e-7
56,3.36,355203.9491268743,519561.9765235656,643571.9196318047,109777.59315751548,14550.35758895331,48916.079582348604,216,511932.2367727114,0.5117894346231875,9.997200531918283e-7
57,3.42,355205.70885561366,522496.56335735973,643576.0673085839,109776.35317269342,14549.666588439399,48915.4545326743,238,514867.0539717827,0.5145073534029896,9.993003733421963e-7
58,3.48,355206.35292051046,525431.4277301773,643577.0850808087,109776.00320915146,14549.435974566393,48915.25138208818,106,517801.92137995525,0.5176656946972096,9.997359140511343e-7
59,3.54,355207.4886114574,528366.4878454596,643578.9604790722,109775.56904934601,14549.126823197177,48914.971535028875,179,520736.7367729872,0.5205872700741825,9.997119712792683e-7
60,3.6,355208.71428093483,531301.0123577119,643581.9847879575,109774.50820459907,14548.4222203366,48914.52724354919,176,523671.5388944008,0.498392935089087,9.517272254420978e-7
61,3.66,355209.7285269647,534236.0343406148,643582.9696578224,109774.01942292463,14548.039443336493,48914.29120591533,111,526606.345319555,0.5260780895786068,9.989958698836678e-7
62,3.72,355210.19557536254,537170.5087275571,643584.7774820132,109773.31666222776,14547.680093721567,48914.06267532112,126,529541.1260408718,0.5261995237886974,9.936886391513145e-7
63,3.78,355210.8833156527,540105.4764099478,643585.7234906286,109772.94609861303,14547.448866222574,48913.913517009285,98,532475.9107800703,0.5321987222855209,9.99478435718737e-7
64,3.84,355212.10260896524,543040.2867392047,643588.0080347774,109772.55723230174,14546.85832590106,48913.589617249854,112,535410.6769138427,0.535119743494219,9.994556174155185e-7
65,3.9,355215.9704703715,545975.0099425842,643594.5972767909,109770.15865252163,14544.91612852674,48912.57422364428,209,538345.3578144591,0.5380361993300689,9.994247257702222e-7
66,3.96,355218.27245995053,548908.9684421964,643599.5323762367,109768.76548739897,14543.42998933842,48911.79191470854,222,541279.9619664507,0.5258048026910016,9.714091207241303e-7
67,4.02,355220.63332100393,551844.6593556376,643601.0947645952,109768.17208862388,14542.76967395789,48911.44926234668,128,544214.5829467967,0.5439308508702396,9.99477640379019e-7
68,4.08,355221.4247559732,554778.7142570417,643603.3172103332,109767.41030306148,14542.102965439586,48911.10036790894,172,547149.1609941954,0.5466066415373234,9.99007463485826e-7
69,4.14,355223.9315868591,557713.4364536983,643607.2903741557,109765.74236972883,14540.948388355675,48910.508421941835,182,550083.7021912958,0.5498227899334465,9.995246872098556e-7
70,4.2,355225.307425054,560647.7405867295,643610.4929444845,109765.09664357327,14540.158277585891,48910.10313373224,170,553018.2226784145,0.5526558996921587,9.99343827626944e-7
71,4.26,355225.9268065768,563581.9311207578,643612.1553795424,109764.67572149975,14539.684053978122,48909.86016764813,134,555952.7484660806,0.5556822908460672,9.995125250622994e-7
72,4.32,355226.45258424804,566516.6608103437,643613.1076551162,109764.21729269548,14539.499930686576,48909.770422707326,56,558887.3049807306,0.5527549278756618,9.890265466048155e-7
73,4.38,355227.21697434684,569451.5108543393,643613.7791867384,109764.01406640143,14539.283694706059,48909.65613698459,76,561821.8398912365,0.5610454334038435,9.986170584662856e-7
74,4.44,355228.2676703417,572385.2178380236,643616.0605251188,109763.01971926066,14538.420605132515,48909.223010739144,149,564756.3209522285,0.5641207699696045,9.988736479001725e-7
75,4.5,355230.2188695006,575320.3340292809,643618.4672564814,109762.25644756701,14537.815641088937,48908.914479951185,131,567690.7857864944,0.5676870472823454,9.999924145556034e-7
76,4.56,355231.11078088643,578254.6034389862,643620.6064756457,109761.94586533734,14537.310293456952,48908.66067063594,135,570625.2324641349,0.5357650105533436,9.389078453572345e-7
77,4.62,355232.28505291993,581189.594808502,643621.5990098683,109761.54804632171,14537.009474743152,48908.50860510434,46,573559.7211754343,0.5731535041236224,9.992907629601663e-7
78,4.68,355233.7570431402,584123.7248350547,643624.8992549935,109760.54324221377,14536.220115475351,48908.112776050104,125,576494.1270433216,0.5762503101228145,9.995760703967946e-7
79,4.74,355235.421539421,587058.1301168511,643626.4211799223,109759.84085807989,14535.483821450785,48907.74442561815,153,579428.4941056052,0.5790380587481838,9.99325172978707e-7
80,4.8,355236.65651933744,589992.6299781979,643628.8139320185,109759.48745516561,14534.992408752094,48907.49447059592,144,582362.8625570743,0.5821617036517788,9.996535821936822e-7
81,4.86,355236.8135091995,592926.8329342989,643628.6966081864,109759.0892875387,14534.821098330265,48907.41140434144,57,585297.2752282976,0.5850992104203643,9.996606003189e-7
82,4.92,355238.39228583773,595861.1492555094,643632.3185416792,109758.43860276155,14534.13430430119,48907.06442473,121,588231.6315859113,0.5878822278674516,9.994050111688816e-7
83,4.98,355240.1541679179,598795.7453432219,643634.8479899341,109757.41322242017,14533.49501679202,48906.74521592449,138,591165.9548392012,0.5907299891105007,9.992615338909794e-7
84,5.04,355240.20517990744,601729.2027088988,643636.3954404434,109757.47251561495,14533.093729913175,48906.547128768136,107,594100.2853572306,0.5933527575127568,9.987407505626726e-7
85,5.1,355241.47823653667,604664.2776755834,643636.978270885,109756.70863999883,14532.85856584527,48906.43126255818,73,597034.6276407917,0.5962064534528917,9.986118567862497e-7
86,5.16,355243.87547499925,607599.0520545361,643640.6112874958,109755.90846387696,14532.087362106076,48906.04197277845,135,599968.9205698795,0.5997056319047296,9.995601637052152e-7
87,5.22,355244.42737040005,610532.5543899959,643642.4068122224,109755.05111951745,14531.543085521573,48905.77145969269,113,602903.2024633595,0.6022929201216325,9.989867626811643e-7
88,5.28,355245.3492988698,613466.8427714813,643644.5485953493,109754.84491341551,14531.17477270973,48905.58588496429,91,605837.4821757167,0.5724609176716084,9.449074934966828e-7
89,5.34,355245.5735446869,616400.989128242,643644.8847467642,109754.66823914682,14531.025163390224,48905.508536246285,40,608771.7850512302,0.6083364312191328,9.992838667238134e-7
90,5.4,355246.95983234246,619335.6897965702,643646.3137695969,109754.24218827301,14530.651368756398,48905.32036374587,111,611706.0254549629,0.6111965067419147,9.991660546428802e-7
91,5.46,355246.9691085613,622269.4653752941,643647.2833470425,109753.88334288906,14530.436700036442,48905.219096471206,74,614640.2900775697,0.6043838088740419,9.833120677784949e-7
92,5.52,355247.7133299866,625204.2330274007,643648.6620189705,109753.54289069149,14530.343810108834,48905.16661185038,42,617574.5722585605,0.617092522817368,9.992184489564382e-7
93,5.58,355247.92926147656,628138.1731287013,643648.8700063904,109753.631129481,14530.130003259272,48905.061624950664,95,620508.8128044542,0.617096277941172,9.9449943579406e-7
94,5.64,355247.85369515343,631072.1687321339,643649.3943287608,109753.60682921919,14530.048063206197,48905.02039662776,43,623443.0867443322,0.5962692424538045,9.564123572021526e-7
95,5.7,355247.77011019696,634006.3535358689,643649.253444359,109753.4564569175,14530.037382479006,48905.01463608281,6,626377.3836145494,0.6261394595872063,9.99619159416378e-7
96,5.76,355248.7079215449,636941.1066032896,643649.2531284954,109753.02541425338,14529.859798805048,48904.930326691785,96,629311.6138083419,0.6291542651598352,9.997489675363247e-7
97,5.82,355248.62878624,639875.0730690125,643650.4013091499,109753.1090536992,14529.77895768091,48904.887333809704,59,632245.8708536357,0.6319951619829949,9.996024638101274e-7
98,5.88,355249.2436007687,642809.8394434858,643650.237999841,109752.89111959859,14529.734087820512,48904.863238557344,37,635180.14105058,0.6159419008060214,9.697112105890087e-7
99,5.94,355248.72013202397,645743.5914324383,643650.211974474,109753.13010772393,14529.732417951638,48904.860488285245,4,638114.4301421208,0.6380334414252327,9.998720814561503e-7
100,6.0,355249.367680378,648678.3166285874,643651.205430663,109752.91584008536,14529.65534838744,48904.82482470158,55,641048.6831224265,0.6231829759289669,9.721295535293445e-7


==> data/berlin-friedrichshain-carbon-pricing.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,0.0,12143.50450473355,12143.50450473355,17305.558423167306,,,,4069,10300.655480449845,0.010197364442255719,9.899714019666653e-7
1,0.1,12233.872791446198,13949.450683759747,17155.778923135553,,,,2873,12023.143380437385,0.012017466267664645,9.995268188715251e-7
2,0.2,12323.145251348007,15739.294636476416,17080.746925641975,,,,2326,13734.90205066712,0.013734045450304322,9.999366334368633e-7
3,0.3,12431.051630645701,17526.376427784817,16984.41599046372,,,,2029,15437.914161348122,0.0150280706865491,9.734511994555186e-7
4,0.4,12527.227883370306,19308.179870277654,16952.37996726835,,,,1365,17134.705720391587,0.017129502314632283,9.996953242076134e-7
5,0.5,12619.09666245307,21083.241994074,16928.29066324188,,,,1246,18828.632709161848,0.01880443552044908,9.98713875333515e-7
6,0.6,12687.851883072533,22832.045776473067,16906.98982233426,,,,512,20520.45319193945,0.020514540269989376,9.997108528499287e-7
7,0.7,12755.42790983198,24577.97571048096,16889.354000927124,,,,372,22210.158711498585,0.022199855980484663,9.995351262148152e-7
8,0.8,12829.4445085475,26330.028530319647,16875.730027215166,,,,113,23898.379864403072,0.022567898277430852,9.44326648668692e-7
9,0.9,12906.520345563657,28080.744849018098,16860.249448282713,,,,71,25585.194604842447,0.02554691200892129,9.985027237363622e-7
10,1.0,12921.023289412067,29778.17729225522,16857.154002843155,,,,47,27270.966400033023,0.027270332642287523,9.999757607630241e-7
11,1.1,12947.371350910544,31472.899760999066,16841.389463716838,,,,4,28956.083500298013,0.02706266919159976,9.346099550473115e-7
12,1.2,12963.553449048699,33164.241969512186,16833.907100386252,,,,5,30639.642963898452,0.027207975271572274,8.879983080414606e-7
13,1.3,12988.61335546408,34863.06881468991,16826.50419940449,,,,4,32322.544349666532,0.018710746724475147,5.788757125944307e-7
14,1.4,13042.238799202714,36590.12894429265,16819.921532207085,,,,7,34004.89273377727,0.031185880320116155,9.17098958780149e-7
15,1.5,13101.208900057405,38320.79395172364,16813.05670111083,,,,36,35686.52022054379,0.03562272567310387,9.982113664752094e-7
16,1.6,13164.175987199289,40053.99221555711,16806.13514272363,,,,5,37367.472492377274,0.037254911282154524,9.96986728152464e-7
17,1.7,13223.213657958724,41782.18170555061,16799.392969171684,,,,11,39047.73786932094,0.035872151527156504,9.186734118226272e-7
18,1.8,13333.588020618585,43551.43300096572,16787.691655748415,,,,15,40727.15818451983,0.03954544811305816,9.709837729385387e-7
19,1.9,13443.4197795921,45318.69350498112,16776.45985546789,,,,123,42405.26920541127,0.042215001101101324,9.955121112677541e-7
20,2.0,13535.008350880153,47068.07544520823,16766.533547164046,,,,100,44082.39689351691,0.04397413933809696,9.97543204790215e-7
21,2.1,13686.13563808184,48862.24636944548,16750.52891969697,,,,77,45758.241233407236,0.04548664877670561,9.94063633872215e-7
22,2.2,13843.361732975116,50660.71055610505,16735.15855596813,,,,262,47432.47655139988,0.047410385202045546,9.995332578178346e-7
23,2.3,14001.048933997288,52460.7763806628,16721.62062898501,,,,243,49105.270480223284,0.04861052245747288,9.899237670697449e-7
24,2.4,14161.593279044671,54262.778046077816,16708.826986263794,,,,31,50776.75870535911,0.05001890909709772,9.850739019207354e-7
25,2.5,14314.485909526076,56057.23778220757,16697.1007490726,,,,153,52446.9757948863,0.05241971716103677,9.994792640403773e-7
26,2.6,14408.856776304301,57803.247767986584,16690.150381416257,,,,155,54116.252792953666,0.04321565719057796,7.985701235668751e-7
27,2.7,14443.34890449535,59499.49675591405,16687.4621671921,,,,275,55785.05249336052,0.05573635320365733,9.99126020767843e-7
28,2.8,14461.459249365327,61182.15362499371,16685.962277010116,,,,121,57453.706268011614,0.057429580888416876,9.995790909486294e-7
29,2.9,14478.515869547087,62863.82164547064,16684.588198594316,,,,55,59122.22532279278,0.05902624723743061,9.983756190636607e-7
30,3.0,14494.543901278037,64544.56942017936,16683.341839633766,,,,24,60790.61410694329,0.060493802387156514,9.951164843039013e-7
31,3.1,14511.326106180624,66225.78262023244,16682.082746468306,,,,6,62458.8767326303,0.06230045928257463,9.974626570196623e-7
32,3.2,14579.936840440821,67948.61164228749,16677.710875577053,,,,47,64126.91635212511,0.06402624252412163,9.984290878246315e-7
33,3.3,14672.665649938852,69690.73174331748,16672.14124041776,,,,53,65794.41210263071,0.06434178058643285,9.779207019117204e-7
34,3.4,14763.907443707358,71431.07048458005,16666.812659080195,,,,40,67461.36608930111,0.06196154174288273,9.184736157109647e-7
35,3.5,14858.293896005274,73173.46250266151,16661.476744758907,,,,38,69127.78329052607,0.06829741234509738,9.87986907971751e-7
36,3.6,14952.67679721882,74915.23111994627,16656.265089646506,,,,26,70793.67581548443,0.06791381732843593,9.593194786833428e-7
37,3.7,15047.638077200203,76656.54345527878,16651.0555075888,,,,29,72459.08883725987,0.06963226020865729,9.60986322218303e-7
38,3.8,15143.574498723294,78398.31511880938,16645.984373706866,,,,53,74123.9490510504,0.07283149334972112,9.825626227504122e-7
39,3.9,15240.658797509222,80140.51232768438,16640.988084660275,,,,13,75788.30618851993,0.06869738590865239,9.064369834037418e-7
40,4.0,15332.597889341036,81878.30783284575,16636.427485876175,,,,14,77452.16505645939,0.07307603629822107,9.434980584190692e-7
41,4.1,15417.382605202836,83609.97327867744,16632.33918865234,,,,9,79115.57469750434,0.07369933261589987,9.31539260681157e-7
42,4.2,15490.483502423207,85330.47255060577,16628.568820995835,,,,27,80778.57064142734,0.080185234893253,9.926538023681205e-7
43,4.3,15546.368314119094,87035.70001972768,16625.42597804853,,,,54,82441.2161613262,0.07943458693680577,9.635290950078615e-7
44,4.4,15591.56658174661,88731.93885867124,16622.811881119218,,,,39,84103.59698762525,0.08339699350491986,9.915974321638826e-7
45,4.5,15635.856750715931,90427.41032466492,16620.345238655325,,,,71,85765.71774869277,0.08499386755271239,9.909994990408354e-7
46,4.6,15675.984964092171,92119.9559588052,16618.25456406805,,,,67,87427.62220758686,0.08730622476173176,9.986104548231283e-7
47,4.7,15717.112677506433,93813.11537695788,16616.17078711732,,,,22,89089.32235262635,0.08686589167735434,9.75041729868139e-7
48,4.8,15758.390468971476,95506.30403120653,16614.148658798964,,,,6,90750.82059765936,0.08294351155628701,9.139689889551135e-7
49,4.9,15800.021345586245,97199.5940850786,16612.157701937205,,,,8,92412.11545759626,0.07209554152452062,7.801518764293409e-7
50,5.0,15840.542964977632,98891.87223732584,16610.26585446965,,,,8,94073.21314793061,0.08840070104284047,9.397002081099629e-7
51,5.1,15880.204420713293,100583.3250278885,16608.455021014746,,,,10,95734.11853633489,0.08498080870416476,8.876744735119337e-7
52,5.2,15920.320956986943,102274.98529563067,16606.666218969935,,,,9,97394.84687945843,0.09592150856914788,9.84871552983709e-7
53,5.3,15947.038234364329,103956.17927194065,16605.498308976672,,,,6,99055.42390637724,0.09569603521918821,9.66084834073775e-7
54,5.4,15975.431180715037,105638.56179138666,16604.283446420668,,,,2,100715.8745799203,0.09203563931389869,9.13813791463727e-7
55,5.5,16003.73693703462,107320.76414519842,16603.09585602977,,,,2,102376.19669044067,0.0643420494417089,6.284860258892373e-7
56,5.6,16031.463622399056,109002.4192277787,16601.956358103507,,,,2,104036.40282482072,0.026288439404212115,2.526849453434526e-7
57,5.7,16059.866001018947,110684.52586501895,16600.817519999997,,,,1,105696.51735801189,0.05906963058620998,5.588603962650365e-7
58,5.8,16059.866001018947,112344.60761701898,16600.817519999997,,,,0,107356.59911001193,2.1954244222748887e-12,2.0449832059463463e-17
59,5.9,16059.866001018947,114004.68936901889,16600.817519999997,,,,0,109016.68086201187,2.7719085680196805e-12,2.5426462685359414e-17
60,6.0,16059.866001018947,115664.77112101899,16600.817519999997,,,,0,110676.76261401192,2.546982198957324e-12,2.3012799966330697e-17
61,6.1,16059.866001018947,117324.852873019,16600.817519999997,,,,0,112336.84436601186,0.07029616520716893,6.257619360347011e-7
62,6.2,16067.256592490892,118991.34088481362,16600.658756826237,,,,1,113996.91420943517,0.0324498189931826,2.8465515914367126e-7
63,6.3,16073.467242826877,120656.76610890163,16600.523629535666,,,,1,115656.9712562847,0.000642994775583164,5.559498619271475e-9
64,6.4,16073.467242826877,122316.81847185512,16600.523629535666,,,,0,117317.02361923832,0.1067161197615065,9.096379996378368e-7
65,6.5,16082.812117296116,123984.95220220412,16600.329243831977,,,,1,118977.05694192642,0.05026308317747227,4.224601216002327e-7
66,6.6,16110.536145728809,125667.88265350967,16599.59795572435,,,,1,120637.0471300434,0.09988593495829079,8.279865483312609e-7
67,6.7,16125.757427673887,127339.97372259556,16599.13676043607,,,,2,122296.95722525992,0.11534346845333676,9.431416961229073e-7
68,6.8,16147.562124636297,129017.8410254254,16598.570426586622,,,,2,123956.79051069352,0.05119640418984872,4.1301797855436353e-7
69,6.9,16158.056727521602,130686.61996695254,16598.34249846824,,,,1,125616.62976708055,0.09420622574001136,7.49949710199657e-7
70,7.0,16168.350285689286,132355.00757503873,16598.09389847848,,,,1,127276.42376756688,0.09578271204333055,7.525560282585575e-7
71,7.1,16168.350285689286,134014.81696488662,16598.09389847848,,,,0,128936.23315741472,0.11816757617364049,9.164799139987516e-7
72,7.2,16176.918911892137,135680.58517438095,16597.73142534567,,,,1,130595.99745716373,0.08750346320778674,6.700312894844277e-7
73,7.3,16176.918911892137,137340.3583169156,16597.73142534567,,,,0,132255.77059969842,0.1104099977773042,8.348210826950645e-7
74,7.4,16176.918911892137,139000.13145945017,16597.73142534567,,,,0,133915.54374223287,0.13331653234519497,9.955259553867816e-7
75,7.5,16176.112706779357,140657.710736785,16597.546404000732,,,,1,135575.2546186868,0.09395698630067334,6.93024117494561e-7
76,7.6,16182.170087493656,142322.52007549888,16597.41447210594,,,,1,137234.93915993848,0.034240726959153645,2.4950438004739405e-7
77,7.7,16182.170087493656,143982.2615227095,16597.41447210594,,,,0,138894.68060714903,0.025451937552291443,1.8324627535814106e-7
78,7.8,16182.170087493656,145642.00296992005,16597.41447210594,,,,0,140554.42205435966,0.020782423347029635,1.4786030898477502e-7
79,7.9,16182.170087493656,147301.74441713069,16597.41447210594,,,,0,142214.16350157026,0.031173633942595383,2.1920198622782535e-7
80,8.0,16182.170087493656,148961.48586434117,16597.41447210594,,,,0,143873.9049487808,0.09699662492837641,6.741775693789531e-7
81,8.1,16219.093501374862,150651.90559620256,16596.64346849724,,,,1,145533.5809950675,0.06798463743541847,4.6714033429409247e-7
82,8.2,16219.093501374862,152311.5699430522,16596.64346849724,,,,0,147193.24534191724,0.11016688962350221,7.484501541709246e-7
83,8.3,16225.165085957911,153976.11004274423,16596.49939238389,,,,1,148852.88456544338,0.1289024157694327,8.659711534645265e-7
84,8.4,16249.77088351334,155656.2807555133,16596.013079999993,,,,1,150512.42905297078,0.07470728809347998,4.963527031114713e-7
85,8.5,16249.77088351334,157315.88206351342,16596.013079999993,,,,0,152172.03036097073,0.0979970028886717,6.439878573436329e-7
86,8.6,16249.77088351334,158975.48337151323,16596.013079999993,,,,0,153831.6316689708,0.07881700289283403,5.123586199740042e-7
87,8.7,16249.77088351334,160635.08467951335,16596.013079999993,,,,0,155491.23297697076,0.05963700289255037,3.835391801687996e-7
88,8.8,16249.77088351334,162294.6859875133,16596.013079999993,,,,0,157150.83428497094,0.05008518320335616,3.187076127766816e-7
89,8.9,16249.77088351334,163954.28729551332,16596.013079999993,,,,0,158810.43559297087,0.11860725750906909,7.468474504504847e-7
90,9.0,16254.535935713724,165615.90749359326,16595.707950875487,,,,1,160470.00852004442,0.13434003599587818,8.371653044081478e-7
91,9.1,16280.308321793631,167295.21733803325,16595.0449468395,,,,1,162129.54203413017,0.13490051571909145,8.320531951313858e-7
92,9.2,16303.400785072623,168972.4225592597,16594.45888849858,,,,1,163789.01719288193,0.1494800990678522,9.126372769592383e-7
93,9.3,16326.629186161352,170649.68311936542,16593.87676701119,,,,1,165448.43394305426,0.16436295278137614,9.934381703094098e-7
94,9.4,16326.629186161352,172309.07079606652,16593.87676701119,,,,0,167107.82161975538,0.1656457060886254,9.912494836377082e-7
95,9.5,16350.327194728616,173985.42730706718,16593.168432877734,,,,2,168767.06876791688,0.04245959422027745,2.5158689931617444e-7
96,9.6,16350.327194728616,175644.744150355,16593.168432877734,,,,0,170426.38561120463,0.13727188199134233,8.054607913670306e-7
97,9.7,16394.331318899927,177338.86832590002,16592.22030999999,,,,1,172085.56005295497,2.28133042588006e-12,1.3256954419522698e-17
98,9.8,16394.331318899927,178998.09035690007,16592.22030999999,,,,0,173744.78208395498,3.7160009235731785e-12,2.1387697972866747e-17
99,9.9,16394.331318899927,180657.3123879,16592.22030999999,,,,0,175404.00411495497,0.13318819196767695,7.593218382157705e-7
100,10.0,16455.676001588155,182365.96912220417,16591.0293120616,,,,1,177063.11684748842,1.9083518843266356e-9,1.0777805780807276e-14


==> data/berlin-friedrichshain-min-emission.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,1e128,17666.946434214664,1.6579833249999995e132,16579.83324999999,,,,0,1.6579833249999995e132,-5.924505330767716e114,-3.573320214645535e-18


==> data/berlin-prenzlauerberg-center-carbon-pricing.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,0.0,23331.541762685425,23331.541762685425,28971.505374404987,,,,6201,21282.659265975544,0.021280453430152963,9.99895355461867e-7
1,0.1,23423.96648323299,26312.899346339545,28889.328631065342,,,,4562,24175.748421781267,0.024146824062727085,9.988025819734986e-7
2,0.2,23503.67662244525,29270.15039437207,28832.368859634124,,,,2802,27062.14116822761,0.027058804914678096,9.99875719036028e-7
3,0.3,23632.8069676765,32260.405789877947,28758.662740671512,,,,4430,29941.871537619987,0.029577646520714637,9.878346203486008e-7
4,0.4,23736.77049399679,35218.9876341531,28705.54285039081,,,,4792,32814.97476444407,0.032810018162040856,9.99847953336288e-7
5,0.5,23893.460808746015,38197.896369764065,28608.871122036137,,,,6092,35681.95475516613,0.03568010605281092,9.99947189536282e-7
6,0.6,24041.263359127053,41180.19126782415,28564.879847828517,,,,5205,38540.38754513933,0.03833081871318271,9.94561368796236e-7
7,0.7,24179.86294972235,44148.48259792499,28526.59949743233,,,,3255,41394.90490471905,0.041376012101363775,9.995425968368466e-7
8,0.8,24324.338084233023,47119.77623585297,28494.2976895249,,,,2607,44245.85333286724,0.04423994827866691,9.99865540208811e-7
9,0.9,24406.906842324082,50039.358094869836,28480.501391717506,,,,3992,47094.44480675811,0.04698885541283807,9.977569270046717e-7
10,1.0,24473.14084468748,52938.931909790765,28465.791065103294,,,,2981,49941.81621136124,0.049879963009018535,9.98760497211047e-7
11,1.1,24539.9391975137,55823.93182783286,28439.993300290153,,,,2225,52787.13751269487,0.05226968435350732,9.9019638228507e-7
12,1.2,24619.078757470546,58715.15214025015,28413.394485649584,,,,2097,55629.729663171616,0.05454349178771344,9.80472827021683e-7
13,1.3,24701.131394702446,61610.36513615201,28391.718262653547,,,,2045,58469.74372014612,0.05846944642708766,9.999939154488032e-7
14,1.4,24742.833211389658,64478.5305310731,28382.640942631002,,,,2561,61308.32500185167,0.06087906563512392,9.92997365048441e-7
15,1.5,24771.503868088817,67336.95405378044,28376.966790461094,,,,1517,64146.26515444473,0.06414410844334423,9.999653782962605e-7
16,1.6,24800.554276900442,70195.55951489166,28371.878273744544,,,,1206,66983.6866576158,0.06698021882978655,9.999472288748224e-7
17,1.7,24843.7106656317,73064.27486686056,28365.037765428726,,,,1148,69820.50488608686,0.06874969739716834,9.846624543046282e-7
18,1.8,24879.302385105115,75927.37060823012,28360.0379017361,,,,1746,72656.67775526506,0.07265376312666624,9.99958884999052e-7
19,1.9,24914.02295977398,78787.06015372327,28354.230102078538,,,,1754,75492.39746290034,0.07547257059470748,9.997363665543125e-7
20,2.0,24945.660848117535,81645.32639681268,28349.832774347557,,,,1728,78327.54531947532,0.07831482996070598,9.998366646017624e-7
21,2.1,24987.186613813345,84501.98512751187,28340.38024461831,,,,1813,81161.89694951398,0.08116071622022474,9.999844522024372e-7
22,2.2,25025.00495528994,87362.55374265506,28335.2494488023,,,,1409,83995.60393976941,0.08399131540327433,9.99947943425214e-7
23,2.3,25068.851638763415,90230.95883179443,28331.350953491743,,,,1033,86828.87777644886,0.08665945665981394,9.980477968706317e-7
24,2.4,25112.80180826197,93099.76652935371,28327.90196712154,,,,330,89661.81472598006,0.089643839058056,9.997985174206359e-7
25,2.5,25157.342647517456,95968.78683821096,28324.577676277455,,,,257,92494.41210608919,0.09213785662683237,9.96144120993688e-7
26,2.6,25201.246623244202,98836.97031810723,28321.432190331903,,,,461,95326.67815206398,0.09300264996319854,9.756194281694134e-7
27,2.7,25242.05092579943,101702.22075142943,28318.581416900015,,,,455,98158.64255368129,0.0979119997275474,9.974863090442784e-7
28,2.8,25280.62821191728,104565.28532405446,28315.94896862044,,,,428,100990.3353220028,0.1009664463631855,9.997624534941592e-7
29,2.9,25328.737929033214,107430.39561058661,28310.91644191498,,,,564,103821.70041567364,0.10377560003056666,9.995549666944538e-7
30,3.0,25390.322483050546,110297.68047983841,28302.45266559592,,,,680,106652.26910055349,0.10658449530770105,9.993635361902466e-7
31,3.1,25441.328554212967,113164.15305695789,28297.68532346608,,,,735,109482.1660951353,0.10909486640079744,9.964614474029523e-7
32,3.2,25488.668228705807,116029.97252310243,28294.157591998934,,,,493,112311.6952409936,0.1122807491439293,9.9972346293325e-7
33,3.3,25533.837477455432,118894.2755718399,28291.04184678317,,,,239,115140.9115360493,0.1130841491729689,9.82136033147053e-7
34,3.4,25577.416307027474,121754.42918912026,28287.35673002728,,,,290,117969.789832045,0.11315505832020059,9.591858215952835e-7
35,3.5,25618.731663487273,124612.58807422705,28283.95897449707,,,,480,120798.27469438774,0.12074742642502327,9.995780654485974e-7
36,3.6,25652.66114676293,127465.3035049078,28281.289543929117,,,,376,123626.48230422214,0.12361998031145668,9.999464062553831e-7
37,3.7,25689.632500975502,130320.44160494643,28278.59705512729,,,,225,126454.44973180232,0.12624963399246267,9.983793232677976e-7
38,3.8,25741.05999654621,133182.48809957286,28274.060027112282,,,,429,129281.98136212579,0.1292164764519794,9.994923185711535e-7
39,3.9,25797.017059242648,136043.6998901243,28268.380213046603,,,,390,132109.0852194505,0.131963938148403,9.989003111358688e-7
40,4.0,25857.802563994403,138906.04760210984,28262.061259528884,,,,102,134935.5493214236,0.12906385690907454,9.564842927647334e-7
41,4.1,25913.73361367371,141767.7432104824,28257.075511416733,,,,106,137761.46102503568,0.136872078695737,9.935430539790798e-7
42,4.2,25969.070435729434,144630.23582456604,28252.658425913425,,,,128,140586.90136855876,0.13910236696991884,9.89439471120285e-7
43,4.3,26021.634402094223,147491.30597377685,28248.760830623865,,,,182,143411.91737123256,0.14016793560850754,9.77379015500321e-7
44,4.4,26070.872943940907,150350.60155802916,28245.3928668382,,,,287,146236.55398611713,0.14377653152371347,9.831768203428103e-7
45,4.5,26116.22756714213,153207.93468090156,28242.601580835424,,,,369,149060.8774262309,0.14900680747708475,9.99636263366414e-7
46,4.6,26156.384787688465,156061.82818824385,28240.313782729452,,,,367,151884.95848214798,0.1517979204989242,9.994259491204668e-7
47,4.7,26194.4196036944,158914.30050757603,28238.272532740757,,,,287,154708.84205989607,0.15427174437067281,9.971737134146336e-7
48,4.8,26231.755597907188,161766.21578682913,28236.34587269204,,,,246,157532.53801984913,0.1574889841457439,9.997225251370948e-7
49,4.9,26272.7377187472,164621.00798309722,28234.34087027552,,,,74,160356.05559702366,0.15532768619950457,9.686415343926638e-7
50,5.0,26314.16373295764,167475.95293346292,28232.357840101085,,,,179,163179.36041829645,0.16302812937925298,9.9907222386746e-7
51,5.1,26356.95448473845,170331.88611993202,28230.37875199873,,,,150,166002.47211687322,0.16485913967776908,9.931115714841983e-7
52,5.2,26398.003734175967,173186.273838282,28228.51348155884,,,,155,168825.39228478188,0.16754877702481102,9.924372659566087e-7
53,5.3,26438.222060273383,176039.85334447632,28226.722883811846,,,,124,171648.1296477475,0.16911901900264786,9.852647548371256e-7
54,5.4,26477.409499618145,178892.46713904326,28225.010673967627,,,,163,174470.68298688196,0.1744115800844331,9.996602451841367e-7
55,5.5,26516.16104206521,181743.9256379118,28223.22992651759,,,,113,177293.06848578673,0.17728916476169682,9.99976981563867e-7
56,5.6,26555.50241619234,184595.70127458105,28221.464081855156,,,,81,180115.27981656865,0.17994428643577084,9.990496466804597e-7
57,5.7,26593.991419752554,187446.49583281367,28219.737616326514,,,,101,182937.3136908767,0.1811630750955611,9.9030040419102e-7
58,5.8,26633.67504241845,190297.73117456195,28217.940712438587,,,,89,185759.17659286063,0.18565727134503768,9.99450413137418e-7
59,5.9,26680.97533897475,193154.21658789858,28215.803601512518,,,,82,188580.83701855387,0.17873515786261998,9.477897716705985e-7
60,6.0,26726.966737615727,196009.46459066364,28213.749642174662,,,,111,191402.28397472826,0.19095326134463086,9.976530419289105e-7
61,6.1,26771.93524945145,198863.78263903921,28211.77826058817,,,,153,194223.5221721627,0.19319680658628713,9.947127528647502e-7
62,6.2,26817.031210516277,201716.78153945846,28209.63714982938,,,,210,197044.5568577412,0.19420859203172547,9.856065232935183e-7
63,6.3,26863.065092133915,204570.18842360834,28207.47989388485,,,,368,199865.33274452217,0.19858466354673457,9.935913522760386e-7
64,6.4,26898.692475593838,207416.306829376,28205.87724277849,,,,368,202685.92762955112,0.20267297806303575,9.999351103133016e-7
65,6.5,26931.080548705333,210260.34315087195,28204.501938794867,,,,327,205506.38399895854,0.20550179481606667,9.999766689491644e-7
66,6.6,26962.68972740329,213103.87453427495,28203.20981922299,,,,255,208326.7238411492,0.20820962655356223,9.994369163119777e-7
67,6.7,26992.139083998794,215945.6645228191,28202.01872221201,,,,215,211146.95018168222,0.2110115822110996,9.993578934170906e-7
68,6.8,27021.011682602988,218786.91728149925,28200.868470425947,,,,170,213967.06726088314,0.21369412511142935,9.98723375637809e-7
69,6.9,27050.984977696648,221623.9957750588,28198.98707208149,,,,216,216787.02163322465,0.21055726689270204,9.712623052804364e-7
70,7.0,27081.3702841355,224461.42830353975,28197.1511456292,,,,320,219606.7715329199,0.21603525923704187,9.837358165571648e-7
71,7.1,27110.07108305645,227298.65125600027,28195.57467224564,,,,364,222426.34708173544,0.22235468492410487,9.99676816881645e-7
72,7.2,27139.956027967717,230138.0845688863,28194.18451957203,,,,310,225245.780007686,0.22508461579268466,9.992834976160797e-7
73,7.3,27169.9008188022,232977.85631416523,28192.87061580315,,,,320,228065.07742932593,0.22800789748123756,9.997482828180472e-7
74,7.4,27201.165922836568,235819.53090099964,28191.670942995017,,,,327,230884.25314114516,0.22946377169654922,9.938466591936422e-7
75,7.5,27230.855027555037,238660.4647940505,28190.614635532722,,,,333,233703.319412586,0.23170875733273247,9.914644267105076e-7
76,7.6,27260.43049941407,241501.76538487835,28189.649327034793,,,,291,236522.29236262082,0.235575686463224,9.959968232906328e-7
77,7.7,27289.77707073533,244343.06621572198,28188.73884999825,,,,278,239341.1748891459,0.23877431019015957,9.97630566876763e-7
78,7.8,27319.35059022203,247184.69696505426,28187.8649198503,,,,230,242159.97525044176,0.2407671907884952,9.942475058370617e-7
79,7.9,27349.3771113403,250026.85067599872,28187.02197020993,,,,103,244978.70381087976,0.2440750202482652,9.963101823832805e-7
80,8.0,27378.652170414593,252868.2826929785,28186.203815320427,,,,118,247797.34638861188,0.24773627185216007,9.997525307986133e-7
81,8.1,27410.937124123928,255710.23237102025,28185.09817862916,,,,341,250615.86292576272,0.2501855233548015,9.982818752108992e-7
82,8.2,27442.505382512423,258552.0415231465,28184.089773248084,,,,337,253434.26964501137,0.25342846004772884,9.999760765594638e-7
83,8.3,27473.294120648654,261393.69781177634,28183.181167605744,,,,291,256252.58796829567,0.2519344433624614,9.831479075825397e-7
84,8.4,27504.106285912618,264235.6354586562,28182.32490151708,,,,238,259070.8261944205,0.2534411609216538,9.782688259845643e-7
85,8.5,27534.394545335592,267077.24098310637,28181.511345620118,,,,181,261888.98848255436,0.2618295719052171,9.99772123495569e-7
86,8.6,27565.80266757309,269919.90810466814,28180.70993454595,,,,134,264707.07591460936,0.2588291909951753,9.777938010130537e-7
87,8.7,27596.37046704272,272761.78250164154,28179.93241776997,,,,151,267525.08169545804,0.25665608874089657,9.59371139654939e-7
88,8.8,27627.381421373088,275603.9850411844,28179.15950225132,,,,159,270343.00933435117,0.2696745941501307,9.97526534185477e-7
89,8.9,27657.890563095156,278445.81270547136,28178.418218244555,,,,139,273160.86409048917,0.27295419073831856,9.992424020905745e-7
90,9.0,27688.6787005393,281287.84149028343,28177.68475441602,,,,133,275978.64514343167,0.2759424719517116,9.99867927832863e-7
91,9.1,27719.79891226889,284129.914146408,28176.9357400153,,,,135,278796.35271563183,0.2773991348175308,9.949874024780695e-7
92,9.2,27750.928996015595,286971.8659674794,28176.188801246084,,,,175,281613.9767199369,0.2805108413274425,9.960818180365368e-7
93,9.3,27782.731811948266,289814.38730792043,28175.446827523905,,,,161,284431.5284233228,0.284376841403583,9.998067326012517e-7
94,9.4,27813.000972827333,292655.713203802,28174.756620316486,,,,132,287249.01262691285,0.28710188487076227,9.994868051613193e-7
95,9.5,27844.035689927976,295497.62802088266,28174.06235062682,,,,125,290066.4274507225,0.28942596195404285,9.977910084633598e-7
96,9.6,27883.250378614506,298339.7585264576,28172.552932067018,,,,161,292883.7257030402,0.2878081255670162,9.826692898553985e-7
97,9.7,27925.995310823204,301182.5953806969,28170.783512358117,,,,285,295700.81274082215,0.2947435490442305,9.96761735360794e-7
98,9.8,27965.616761793364,304024.92169854656,28169.316830280943,,,,353,298517.72269199416,0.29673339092382983,9.940217059426077e-7
99,9.9,28002.61145250986,306867.3697761423,28168.157406427486,,,,380,301334.5039183339,0.3012653765398632,9.997695963338686e-7
100,10.0,28036.84314363188,309709.5186628826,28167.267551925088,,,,282,304151.2105177154,0.30396065854649257,9.993724971838176e-7


==> data/berlin-prenzlauerberg-center-min-emission.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,1e128,32172.54221384497,2.8119015490000003e132,28119.01549000002,,,,0,2.8119015490000003e132,8.236256121563187e114,2.9290698760389587e-18


==> data/berlin-tiergarten-carbon-pricing.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,0.0,11947.109154416004,11947.109154416004,16807.006938037495,,,,1624,11387.251178339315,0.011383169051159409,9.996405184892466e-7
1,0.1,11970.05184809216,13645.954234142897,16759.023860507248,,,,1088,13065.81203067753,0.01305589569653716,9.992400487554152e-7
2,0.2,11995.00749708581,15343.420907275198,16742.06705094698,,,,663,14741.153757732107,0.014735060176831963,9.99585628780832e-7
3,0.3,12039.218225383043,17052.292030008422,16710.24601541801,,,,1035,16413.405116168273,0.01640903874950178,9.997329761074795e-7
4,0.4,12065.682283803331,18742.38064236856,16691.74589641308,,,,1117,18083.49902819514,0.018072617642057184,9.993972710786939e-7
5,0.5,12119.67019393775,20448.3601247562,16657.379861636942,,,,1417,19751.15128242059,0.01974343322672438,9.996082359309579e-7
6,0.6,12190.065450319915,22148.235701273945,16596.950418256707,,,,1806,21414.05481324569,0.02130664403674718,9.949831091221928e-7
7,0.7,12253.087049647096,23850.571938435234,16567.835555411613,,,,1208,23072.34150269845,0.022943985436728792,9.944358104150201e-7
8,0.8,12309.936093645701,25553.48278275609,16554.43336138799,,,,1781,24728.493041778016,0.02470694869776315,9.991277661207706e-7
9,0.9,12360.513573057937,27252.766232899412,16546.94739982389,,,,1234,26383.528804882782,0.026335988149183365,9.981970969631047e-7
10,1.0,12412.123146403437,28952.150876194235,16540.027729790814,,,,475,28037.8629679247,0.027908666832980825,9.953910925689994e-7
11,1.1,12469.76640282656,30651.31001372839,16528.67600991076,,,,2174,29691.2354131164,0.02969036064964545,9.999695380500478e-7
12,1.2,12524.049957828327,32350.63690787596,16522.155791706344,,,,759,31343.75636453394,0.03133867585459222,9.998369103100757e-7
13,1.3,12578.781462284162,34049.23521018744,16515.733652233295,,,,540,32995.63742635967,0.03255201231240781,9.865540640255226e-7
14,1.4,12632.70828805782,35743.28517483527,16507.55491912675,,,,1244,34646.795254592245,0.03464342001958028,9.999015818058386e-7
15,1.5,12680.01705872794,37434.184329948854,16502.778180813955,,,,1024,36297.27619152703,0.036265490999469865,9.991233109176926e-7
16,1.6,12727.703849579875,39125.18371895337,16498.424918358414,,,,414,37947.32337328336,0.0379339025414244,9.996453306554689e-7
17,1.7,12776.599290525328,40816.700136045176,16494.17696795281,,,,253,39596.94352689122,0.039580521660348957,9.995842752206836e-7
18,1.8,12826.294920353066,42508.39164366837,16490.05373517515,,,,10,41246.149379195354,0.041014349329056586,9.943790914439366e-7
19,1.9,12879.028118137066,44200.51968551882,16484.995561779862,,,,250,42894.92959292178,0.042836272049787336,9.986315324131893e-7
20,2.0,12933.287203768945,45892.62342180714,16479.668109019094,,,,628,44543.06931184044,0.04454096060763972,9.99951659303199e-7
21,2.1,12993.350052604288,47583.91634924766,16471.698236496835,,,,208,46190.66834948052,0.04562433291803769,9.87738205213783e-7
22,2.2,13050.545268803638,49272.758119826874,16464.642205010536,,,,466,47837.40851968007,0.047774271688364296,9.98679181326047e-7
23,2.3,13106.454606331848,50965.33333053442,16460.382054001115,,,,155,49483.61946683703,0.049422126369047525,9.987563064482149e-7
24,2.4,13158.657743853979,52654.84605117701,16456.745128051272,,,,90,51129.43488544928,0.05022647255206298,9.823387120390092e-7
25,2.5,13195.882112596071,54331.50674697174,16454.249853750272,,,,122,52774.92435396136,0.052678671520554554,9.981751671437246e-7
26,2.6,13228.812925591756,56004.41817867657,16452.15586657108,,,,75,54420.23122856222,0.05433469535992412,9.984272371515955e-7
27,2.7,13277.529726392553,57690.33023968871,16449.185375294903,,,,7,56065.30874597852,0.05374462960504924,9.58606655117094e-7
28,2.8,13331.025596427091,59379.874135286234,16446.01733530685,,,,4,57710.065690391115,0.04774966539253619,8.274055021938878e-7
29,2.9,13385.845928566523,61070.15059625566,16442.863678513477,,,,6,59354.50337485695,0.03776421475577468,6.362481122933892e-7
30,3.0,13440.438294484347,62759.87025905077,16439.81065485546,,,,7,60998.62864626983,0.04999997815772315,8.196895288124184e-7
31,3.1,13494.808709497947,64449.04761101498,16436.851258553852,,,,15,62642.44757938433,0.05632993758182792,8.992287036190039e-7
32,3.2,13550.84297126484,66138.96546838555,16433.78828035022,,,,37,64285.98127382598,0.06251080276409403,9.7238528122088e-7
33,3.3,13609.61590525247,67829.88160807059,16430.383546308527,,,,10,65929.20096256633,0.06034166615220797,9.152486310101308e-7
34,3.4,13676.14139755908,69526.38051241846,16426.540916135124,,,,42,67572.01610548946,0.06673310707374595,9.875839883927425e-7
35,3.5,13733.972763786718,71215.95012907386,16423.422104367753,,,,42,69214.46242461045,0.06868551252103486,9.923568276689409e-7
36,3.6,13775.968250419077,72892.70128126205,16421.31473078973,,,,34,70856.65124467589,0.07077499520345792,9.988465905014563e-7
37,3.7,13816.147439466527,74567.97073865615,16419.411702483678,,,,11,72498.66742118991,0.07202246002768312,9.934305145217454e-7
38,3.8,13847.458013415673,76235.74916822166,16417.971356527894,,,,2,74140.5229802796,0.06904216965711976,9.312330502596239e-7
39,3.9,13883.12116661152,77906.94656322701,16416.365486311675,,,,2,75782.21114606754,0.05167505678413513,6.818885430500855e-7
40,4.0,13925.622959839046,79583.05090128031,16414.356985360308,,,,2,77423.71547576312,0.03587520197842253,4.633617120384511e-7
41,4.1,13966.134294359881,81257.46464964692,16412.519598850486,,,,2,79065.00992532008,4.361923623451808e-9,5.516882407997635e-14
42,4.2,13966.134294359881,82898.71660953197,16412.519598850486,,,,0,80706.26188520502,0.023696885007569203,2.9361882828154723e-7
43,4.3,13966.134294359881,84539.96856941699,16412.519598850486,,,,0,82347.51384509013,0.047393770058408155,5.755333776180225e-7
44,4.4,13973.082339286997,86186.10321928696,16412.05019999999,,,,1,83988.68917533944,0.005681884004639315,6.765058100138633e-8
45,4.5,13999.744797410249,87847.64787687644,16410.645128770266,,,,1,85629.83812218846,7.735003520421013e-10,9.033070352630556e-15
46,4.6,14027.182986345775,89509.66501361052,16409.235223318403,,,,2,87270.81846109995,0.06295404780952575,7.213637216525089e-7
47,4.7,14078.120298098976,91191.61492766908,16407.126516929802,,,,1,88911.60712453342,0.004433531699142798,4.986448475571057e-8
48,4.8,14121.537428429889,92866.65713561926,16405.233272331112,,,,1,90552.22811135233,0.03865583368448866,4.268897407491141e-7
49,4.9,14154.047077154137,94532.86925115419,16403.84125999999,,,,1,92192.66226183133,-6.182091707826557e-13,-6.705622287237065e-18
50,5.0,14154.047077154137,96173.25337715412,16403.84125999999,,,,0,93833.04638783143,-1.6677367930547123e-13,-1.7773448238711237e-18
51,5.1,14154.047077154137,97813.63750315408,16403.84125999999,,,,0,95473.43051383147,4.519360762879933e-13,4.73363190005538e-18
52,5.2,14154.047077154137,99454.02162915411,16403.84125999999,,,,0,97113.81463983143,-9.265772536503736e-14,-9.541147745939084e-19
53,5.3,14154.047077154137,101094.40575515419,16403.84125999999,,,,0,98754.19876583145,-4.164339653076516e-13,-4.216873515374377e-18
54,5.4,14154.047077154137,102734.78988115412,16403.84125999999,,,,0,100394.58289183151,1.2627845140151877e-12,1.2578213660947762e-17
55,5.5,14154.047077154137,104375.17400715407,16403.84125999999,,,,0,102034.9670178315,-9.524927178527369e-14,-9.3349637451863e-19
56,5.6,14154.047077154137,106015.55813315412,16403.84125999999,,,,0,103675.3511438314,5.124633429413072e-13,4.942962211242998e-18
57,5.7,14154.047077154137,107655.94225915408,16403.84125999999,,,,0,105315.73526983138,7.678630556987245e-13,7.291057254942658e-18
58,5.8,14154.047077154137,109296.3263851541,16403.84125999999,,,,0,106956.1193958314,-4.5683505673899815e-14,-4.271238142516259e-19
59,5.9,14154.047077154137,110936.71051115416,16403.84125999999,,,,0,108596.5035218314,-1.7647196654013057e-12,-1.6250243867626364e-17
60,6.0,14158.094571547172,112578.7353232551,16403.440125284636,,,,1,110236.86940820502,4.339977499043864e-9,3.936956412443862e-14
61,6.1,14162.506080571944,114220.93991009655,16403.02193926633,,,,1,111877.19227415965,0.0011113366136370124,9.933540340144838e-9
62,6.2,14166.816062149284,115863.13363300904,16402.63186626769,,,,1,113517.47474404413,0.0025255895415290386,2.2248464309421742e-8
63,6.3,14194.314415589814,117524.0261480477,16401.541544834596,,,,2,115157.68463481097,0.09075314557761442,7.880765781717731e-7
64,6.4,14227.438679013721,119188.21974001611,16400.122040781614,,,,3,116797.74854117031,0.10912716433796657,9.343250511310731e-7
65,6.5,14244.408366310578,120841.17868738726,16399.503126319483,,,,2,118437.7081540711,0.11159270767585039,9.422050145336743e-7
66,6.6,14261.965308676423,122493.75272845018,16398.75566966269,,,,2,120077.56909033793,0.0905749668297373,7.543032324430623e-7
67,6.7,14274.097156722237,124141.97123406705,16398.190160797727,,,,2,121717.3676572085,0.058923595081767,4.84101551741647e-7
68,6.8,14285.370881935823,125788.71964957884,16397.55128935926,,,,1,123357.13687744578,0.11885783244460929,9.63525264372575e-7
69,6.9,14285.370881935823,127428.47477851465,16397.55128935926,,,,0,124996.89200638182,0.11891239836847975,9.51321935576091e-7
70,7.0,14306.649472406452,129081.41477092927,16396.395042646105,,,,2,126636.53167979403,0.09964525274637956,7.868596290327194e-7
71,7.1,14330.987137775102,130740.11061145837,16395.651193476526,,,,1,128276.12622037197,0.01553002150437087,1.2106710797858272e-7
72,7.2,14351.250225785801,132395.55370183173,16395.042149450823,,,,1,129915.66083050422,0.029576750932420518,2.276611149869916e-7
73,7.3,14371.5895757518,134051.00058824915,16394.439864725664,,,,1,131555.13487556498,0.04363018549272753,3.3164931999100584e-7
74,7.4,14392.00395026319,135706.45086871338,16393.844178168933,,,,1,133194.54902338114,0.05769016392525739,4.331268761454337e-7
75,7.5,14392.00395026319,137345.8352865303,16393.844178168933,,,,0,134833.93344119808,0.08153581963339353,6.04712539690309e-7
76,7.6,14420.432696874952,139007.451728875,16393.028819999996,,,,1,136473.21117582804,4.0442143076554063e-13,2.963375942290213e-18
77,7.7,14420.432696874952,140646.75461087486,16393.028819999996,,,,0,138112.51405782803,3.7906460130310975e-12,2.744607205864014e-17
78,7.8,14420.432696874952,142286.05749287488,16393.028819999996,,,,0,139751.81693982804,2.196695245810992e-12,1.571854516035958e-17
79,7.9,14420.432696874952,143925.36037487505,16393.028819999996,,,,0,141391.11982182798,-1.84274784602988e-12,-1.3032981479685518e-17
80,8.0,14420.432696874952,145564.6632568748,16393.028819999996,,,,0,143030.42270382794,1.5517075877138107e-12,1.0848793972502762e-17
81,8.1,14420.432696874952,147203.96613887485,16393.028819999996,,,,0,144669.72558582792,5.6096023780028565e-14,3.8775233417269867e-19
82,8.2,14420.432696874952,148843.2690208749,16393.028819999996,,,,0,146309.02846782788,1.0028045074560723e-12,6.854016583649043e-18
83,8.3,14420.432696874952,150482.57190287494,16393.028819999996,,,,0,147948.33134982793,2.98671138565425e-13,2.0187530054611352e-18
84,8.4,14420.432696874952,152121.87478487502,16393.028819999996,,,,0,149587.63423182792,9.498902506585703e-13,6.350058649810916e-18
85,8.5,14420.432696874952,153761.17766687518,16393.028819999996,,,,0,151226.93711382788,-1.3468519093051352e-12,-8.906164040678582e-18
86,8.6,14420.432696874952,155400.48054887506,16393.028819999996,,,,0,152866.23999582793,1.3875409812982117e-12,9.076830707264605e-18
87,8.7,14420.432696874952,157039.783430875,16393.028819999996,,,,0,154505.54287782783,6.148120189514398e-13,3.979223058926696e-18
88,8.8,14420.432696874952,158679.0863128749,16393.028819999996,,,,0,156144.84575982805,6.059874944127853e-13,3.8809317814106796e-18
89,8.9,14420.432696874952,160318.38919487508,16393.028819999996,,,,0,157784.1486418278,2.5736748810125152e-12,1.6311365261758914e-17
90,9.0,14420.432696874952,161957.69207687498,16393.028819999996,,,,0,159423.4515238281,-1.4867082870654606e-12,-9.325530672275346e-18
91,9.1,14420.432696874952,163596.994958875,16393.028819999996,,,,0,161062.75440582796,1.2371899945929133e-12,7.681415850343526e-18
92,9.2,14420.432696874952,165236.29784087493,16393.028819999996,,,,0,162702.05728782795,3.4161061660754695e-12,2.0996084640971747e-17
93,9.3,14420.432696874952,166875.60072287504,16393.028819999996,,,,0,164341.36016982805,3.2771528992954595e-12,1.9941132870683896e-17
94,9.4,14420.432696874952,168514.903604875,16393.028819999996,,,,0,165980.66305182799,1.1363405941737775e-12,6.846222766437266e-18
95,9.5,14420.432696874952,170154.2064868748,16393.028819999996,,,,0,167619.96593382795,2.6119438475240995e-12,1.5582534174689116e-17
96,9.6,14420.432696874952,171793.50936887486,16393.028819999996,,,,0,169259.268815828,2.4438535330263495e-12,1.4438521152336544e-17
97,9.7,14420.432696874952,173432.81225087494,16393.028819999996,,,,0,170898.5716978279,2.453318728489654e-12,1.435540803013531e-17
98,9.8,14420.432696874952,175072.11513287493,16393.028819999996,,,,0,172537.87457982794,-2.6689900250845634e-13,-1.5469009523759401e-18
99,9.9,14420.432696874952,176711.41801487503,16393.028819999996,,,,0,174177.17746182805,-7.088392133542578e-13,-4.0696446209756965e-18
100,10.0,14420.432696874952,178350.72089687493,16393.028819999996,,,,0,175816.48034382798,3.0051201193679208e-12,1.7092368778461987e-17


==> data/berlin-tiergarten-min-emission.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,1e128,15721.988648171078,1.638189514000002e132,16381.895140000006,,,,0,1.638189514000002e132,-1.040509900462894e115,-6.351584426409e-18


==> data/non-convex-braess-carbon-pricing.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,0.0,140000.09530133198,140000.09530133198,5656.855738574544,,,,37,67592.26560651223,0.05582625478564296,8.259259868914611e-7
1,0.2,138872.28076582827,140000.09970262824,5639.094683999861,,,,28,68721.8631347674,0.057960355959949084,8.434041865581966e-7
2,0.4,137751.62205098942,140000.0876269895,5621.163940000174,,,,29,69847.89155419572,0.05054370475409087,7.236248232374212e-7
3,0.6,136638.27174444904,140000.10802720423,5603.060471258623,,,,29,70970.31659953464,0.061814045009668916,8.709837314019628e-7
4,0.8,135532.27354765308,140000.0969797602,5584.779290133867,,,,30,72089.10322792422,0.05503937658795621,7.634903487688763e-7
5,1.0,134433.8029225035,140000.12029484293,5566.317372339448,,,,30,73204.21559089524,0.06769986964354757,9.248074921332953e-7
6,1.2,133342.90706621244,140000.11028088082,5547.669345556974,,,,31,74315.61700478163,0.06153139747402747,8.279732983137891e-7
7,1.4,132259.73859219413,140000.10253237537,5528.8313858437305,,,,32,75423.26991982032,0.05670446308431565,7.518159914476511e-7
8,1.6,131184.44964436148,140000.128793124,5509.799467976585,,,,32,76527.13588753456,0.07058390391830471,9.223373904893298e-7
9,1.8,130117.10039465761,140000.12223052254,5490.567686591636,,,,33,77627.17552642354,0.06636571330454899,8.549281371707659e-7
10,2.0,129057.8542136485,140000.11761304902,5471.131699700256,,,,34,78723.34848596694,0.06324986497929785,8.03444154472651e-7
11,2.2,128006.878124927,140000.14952833243,5451.487001547922,,,,34,79815.61340857744,0.07962541915185284,9.976160843198755e-7
12,2.4,126964.24205688044,140000.1467927037,5431.626973259681,,,,35,80903.92788947542,0.07738097469700733,9.56454188372185e-7
13,2.6,125930.12460423056,140000.14606152952,5411.546714345746,,,,36,81988.24843451956,0.0761971784340858,9.293662088641674e-7
14,2.8,124904.67405952838,140000.1472905231,5391.240439640982,,,,37,83068.5304154959,0.0760181966033997,9.151254591477874e-7
15,3.0,123888.04414030531,140000.1505092119,5370.702122968862,,,,38,84144.72802296627,0.07682541647227481,9.130143757621584e-7
16,3.2,122880.3942794484,140000.15582595134,5349.925483282165,,,,39,85216.79421638095,0.07863782420827192,9.227964084390996e-7
17,3.4,121881.8899355258,140000.1634327414,5328.903969769291,,,,40,86284.68067127388,0.08151248185095028,9.446915050580752e-7
18,3.6,120892.70293141025,140000.1736169172,5307.630745974148,,,,41,87348.33772331994,0.08554720518441172,9.793789284491732e-7
19,3.8,119912.97954729499,140000.1517786044,5286.097955607739,,,,43,88407.71430898941,0.07385488229556358,8.353888704767388e-7
20,4.0,118942.96840693461,140000.1664881629,5264.299520307073,,,,44,89462.75790268474,0.07996920748701086,8.93881855184653e-7
21,4.2,117982.83162959921,140000.18487146808,5242.226962349729,,,,45,90513.4144497122,0.0876163020147942,9.679915152425878e-7
22,4.4,117032.73843849145,140000.1724059848,5219.871356248491,,,,47,91559.628295211,0.08058172771052341,8.801003050242294e-7
23,4.6,116092.95969337865,140000.19740297686,5197.225589043089,,,,48,92601.34210852245,0.09094693460792769,9.821331226425132e-7
24,4.8,115163.65218181188,140000.19236224893,5174.27920425772,,,,50,93638.49680230067,0.08731146511490806,9.324304285595496e-7
25,5.0,114245.07455863156,140000.19216446654,5151.023521166994,,,,52,94671.03144662379,0.08588034113563481,9.071440536508143e-7
26,5.2,113337.46384032322,140000.19671846603,5127.44863041208,,,,54,95698.88317693285,0.08651074023509864,9.039882092507212e-7
27,5.4,112441.06801068096,140000.2062721016,5103.544122485302,,,,56,96721.98709574497,0.08920475788181648,9.222791868597708e-7
28,5.6,111556.14674121456,140000.22143743015,5079.2990528956425,,,,58,97740.27616739429,0.09410636777829495,9.628198411230836e-7
29,5.8,110682.94507162462,140000.21162493207,5054.7011298805955,,,,61,98753.68110516075,0.0883142532002239,8.942874152494097e-7
30,6.0,109821.80109427316,140000.23930182325,5029.73970125835,,,,63,99762.13025029785,0.09798453777329996,9.821807261827487e-7
31,6.2,108972.96114222007,140000.24376015624,5004.400422247771,,,,66,100765.54944160872,0.09784702792603639,9.710355717336877e-7
32,6.4,108136.76562144195,140000.25687015153,4978.670507610869,,,,69,101763.86187557886,0.10098730034951586,9.923680005031854e-7
33,6.6,107313.51980823993,140000.24975064478,4952.534839758311,,,,73,102756.98795514648,0.09607042076277139,9.349274716560453e-7
34,6.8,106503.59649436473,140000.25388937758,4925.979028678363,,,,77,103744.84512680279,0.09545153605358792,9.200596725149359e-7
35,7.0,105707.36070575018,140000.2695090398,4898.986971898519,,,,81,104727.34770413865,0.09891230245557381,9.44473542048963e-7
36,7.2,104925.17716273118,140000.27127718687,4871.540849229956,,,,86,105704.4066768585,0.09706542674575758,9.182714388632832e-7
37,7.4,104157.47558153284,140000.2877173493,4843.62326159682,,,,91,106675.92950368377,0.10022460788604803,9.395232288014874e-7
38,7.6,103404.6676816667,140000.29532310565,4815.214163347229,,,,97,107641.81988692778,0.09999617601897626,9.289705732447859e-7
39,7.8,102667.23076343678,140000.32181894383,4786.293725065006,,,,103,108601.97752736234,0.1057369851077965,9.73618386770933e-7
40,8.0,101945.61365343591,140000.32177744355,4756.838515500954,,,,111,109556.2978562826,0.10239297542102577,9.34614273452447e-7
41,8.2,101240.36956322656,140000.34734366,4726.826558589444,,,,119,110504.67174313386,0.10681951460355776,9.666506371305796e-7
42,8.4,100552.01432954981,140000.3571953471,4696.231293547298,,,,129,111446.98517430181,0.10591071957605891,9.503228711035727e-7
43,8.6,99881.15190890028,140000.38017883702,4665.0265430159,,,,140,112383.11890111327,0.1083934374328237,9.644983512417742e-7
44,8.8,99228.39447255258,140000.40232699964,4633.182710732619,,,,153,113312.94805158002,0.1099661216212553,9.704629240883828e-7
45,9.0,98594.41469510474,140000.43341369208,4600.668746509705,,,,168,114236.34170228404,0.11317398908431642,9.906994155840406e-7
46,9.2,97979.909221431,140000.44779067213,4567.449844482731,,,,187,115153.16240414837,0.11126502932711446,9.662341832049542e-7
47,9.4,97385.66930032789,140000.48139226303,4533.490648078207,,,,209,116063.26565659973,0.11329830148679321,9.761761419234362e-7
48,9.6,96812.51109723211,140000.51979138778,4498.750905641215,,,,236,116966.4993213946,0.11525262954091886,9.853463739260356e-7
49,9.8,96261.32449458573,140000.56013360585,4463.187310104094,,,,270,117862.70296860489,0.11626077469736629,9.864075495352316e-7
50,10.0,95733.0807897705,140000.6129840983,4426.75321943278,,,,313,118751.70714354239,0.11818731516905245,9.952463032864354e-7
51,10.2,95228.82005361031,140000.66658429248,4389.39671869433,,,,370,119633.33254211687,0.11826949817805144,9.88598902528429e-7
52,10.4,94749.69422228413,140000.7431996065,4351.062401665614,,,,446,120507.38908045937,0.11992908048341633,9.952000623788702e-7
53,10.6,94296.94202326096,140000.83465489332,4311.687984116262,,,,553,121373.67483959638,0.12067293785185029,9.942256262340288e-7
54,10.8,93871.93448704187,140000.9594624404,4271.206016240602,,,,710,122231.97486492714,0.12184479245297553,9.968314029852254e-7
55,11.0,93476.17266121008,140001.12940398604,4229.54152207054,,,,957,123082.05979251504,0.12258789503539447,9.959840869291064e-7
56,11.2,93111.32252573081,140001.384165594,4186.612646416357,,,,1382,123923.68427087992,0.12339474929103744,9.957307769624116e-7
57,11.4,92779.24079157859,140001.8111015361,4142.330728943638,,,,2221,124756.58513779458,0.124459179229234,9.976151153016059e-7
58,11.6,92482.03264034733,140002.6624452536,4096.606017664335,,,,4315,125580.47930687226,0.12557143519006786,9.999269816525532e-7
59,11.8,92222.29266695672,140005.1792373236,4049.3971669802454,,,,12916,126395.06136641114,0.12635948716342682,9.99717548087757e-7
60,12.0,92016.09691063744,140063.91088078776,4003.984497512529,,,,251001,127200.03178411798,0.1271997607382218,9.999968691418305e-7
61,12.2,92001.27292084259,140805.1522448361,4000.3179773765182,,,,455450,128000.06379774242,0.12800003751181066,9.999987946426712e-7
62,12.4,92000.64571715146,141602.6466325914,4000.1613641483827,,,,243682,128800.06459776998,0.12880006506020436,9.9999900359132e-7
63,12.6,92000.43261503395,142401.7949835983,4000.108124489235,,,,162617,129600.06489810842,0.12960008949085022,9.999991897593357e-7
64,12.8,92000.32727594297,143201.37434428866,4000.0818022145068,,,,118993,130400.06545518817,0.1304001111020625,9.999993500528414e-7
65,13.0,92000.26288123129,144001.11710435597,4000.06570947113,,,,95782,131200.0657181406,0.13120011307910318,9.999993609830437e-7
66,13.2,92000.22089237718,144800.94973604608,4000.055215429462,,,,77118,132000.0662646474,0.13200008171588706,9.999991170555531e-7
67,13.4,92000.19007600044,145600.82675439568,4000.0475133130776,,,,67098,132800.0665231885,0.1328000826670177,9.99999121565675e-7
68,13.6,92000.16767849335,146400.73772503884,4000.0419151871665,,,,56215,133600.06706784858,0.13360013631427137,9.99999518311251e-7
69,13.8,92000.14961944813,147200.66575767245,4000.0374013206037,,,,51185,134400.06732521046,0.1344001269517321,9.99999443649605e-7
70,14.0,92000.13574544888,148000.61081358854,4000.0339334385467,,,,43717,135200.06786921644,0.13520007111219456,9.999990239874646e-7
71,14.2,92000.12387227801,148800.5635841817,4000.03096562702,,,,41081,136000.0681263339,0.1360001921766525,9.999999121334143e-7
72,14.4,92000.11445539494,149600.526464683,4000.0286117561145,,,,35423,136800.06866988912,0.13680009089694067,9.999991624790404e-7
73,14.6,92000.10604635114,150400.4930892045,4000.026509784477,,,,34107,137600.06892688252,0.13760006331722252,9.99998959233224e-7
74,14.8,92000.09924797717,151200.46644201945,4000.0248104082616,,,,29528,138400.06947041198,0.13840013115077454,9.999994456672447e-7
75,15.0,95792.94035318584,152000.44160435288,3747.166750077802,,,,29011,139200.06972723824,0.13920014012546744,9.999995057341406e-7
76,15.2,151994.78053383314,152000.06963462822,0.3479671575718792,,,,459724,139200.069599944,0.13919996010361757,9.999982133914261e-7
77,15.4,151997.39014193497,152000.0696174618,0.17399191732557112,,,,229874,139200.06960004335,0.1392000594624987,9.999989271739935e-7
78,15.6,151998.26006786415,152000.06961169958,0.11599639970914416,,,,153252,139200.06960003666,0.13920014535902103,9.999995442452169e-7
79,15.8,151998.6950411669,152000.0696088031,0.08699795165786554,,,,114940,139200.0696000182,0.13920010226971047,9.999992346964783e-7
80,16.0,151998.9560272943,152000.06960713086,0.06959873978609461,,,,91952,139200.0696000726,0.13920015667799124,9.999996255591965e-7
81,16.2,151999.13001979844,152000.06960600198,0.057999148367898386,,,,76627,139200.06960009443,0.13920020173808045,9.99999949265768e-7
82,16.4,151999.2543018077,152000.06960510972,0.04971361597733907,,,,65681,139200.06960002444,0.1392000770936762,9.999990538345706e-7
83,16.6,151999.34751213435,152000.06960458794,0.043499545398125485,,,,57470,139200.06960011937,0.13920017202116985,9.999997357825692e-7
84,16.8,151999.42001132428,152000.06960395753,0.03866622816785083,,,,51086,139200.0695999687,0.13919998613005158,9.999984003622898e-7
85,17.0,151999.47800893878,152000.06960367126,0.0347996901452458,,,,45976,139200.06960006617,0.13920008359099534,9.999991005102974e-7
86,17.2,151999.52546236268,152000.06960334623,0.03163610369382669,,,,41797,139200.06960005502,0.13920014026725414,9.999995076663913e-7
87,17.4,151999.56500698547,152000.06960306695,0.02899977479602528,,,,38314,139200.06960003753,0.13920012474588528,9.99999396162709e-7
88,17.6,151999.59846803112,152000.0696027989,0.0267690208973215,,,,35367,139200.06959999088,0.13920001210945288,9.99998586995294e-7
89,17.8,151999.62714827262,152000.06960269075,0.024856989782323344,,,,32840,139200.0696000724,0.1392000936259462,9.999991726002367e-7
90,18.0,151999.65200555898,152000.06960239745,0.023199824359056348,,,,30652,139200.06959994353,0.13919991826214834,9.999979128069134e-7
91,18.2,151999.67375402275,152000.06960248333,0.021749915417054334,,,,28734,139200.06960017318,0.13920014795088703,9.999995628639165e-7
92,18.4,151999.69294546233,152000.06960222128,0.020470476028567795,,,,27046,139200.06960003803,0.13920013932695896,9.99999500911536e-7
93,18.6,151999.71000418335,152000.06960205696,0.019333219012343715,,,,25543,139200.06959998666,0.1392000036511467,9.999985262317826e-7
94,18.8,151999.72526625826,152000.06960215812,0.0183157393551832,,,,24197,139200.06960018887,0.13920020584598936,9.999999787758554e-7
95,19.0,151999.7390038235,152000.06960181883,0.017399894491052056,,,,22990,139200.06959994053,0.13919992983477736,9.9999799594343e-7
96,19.2,151999.75143121698,152000.06960200256,0.016571395083057196,,,,21892,139200.0696002065,0.13920019582766185,9.999999068051652e-7
97,19.4,151999.7627305278,152000.06960170256,0.015818101792824224,,,,20900,139200.0695999813,0.1392000362811423,9.999987606421229e-7
98,19.6,151999.77304608992,152000.06960177742,0.015130392219803283,,,,19989,139200.06960012444,0.1392001794091257,9.999997888567957e-7
99,19.8,151999.782502948,152000.06960156275,0.01449993003774982,,,,19158,139200.06959997234,0.1391999818812702,9.999983698394853e-7
100,20.0,151999.7912024598,152000.06960162026,0.013919958022841534,,,,18390,139200.06960008736,0.1392000969126967,9.999991962117834e-7


==> data/non-convex-braess-min-emission.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,1e128,152000.0,152000.0,0.0,,,,1,139200.0,-0.0,0.0


==> data/non-monotone-braess-carbon-pricing.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
1,0.006666666666666667,0.0,0.04666666666666667,7.0,,,,1,0.04,-8.673617379884035e-19,-2.168404344971009e-17
2,0.013333333333333334,0.0,0.09333333333333334,7.0,,,,0,0.08,-1.734723475976807e-18,-2.168404344971009e-17
3,0.02,0.0,0.14,7.0,,,,0,0.12000000000000001,-0.0,0.0
4,0.02666666666666667,0.0,0.18666666666666668,7.0,,,,0,0.16,-3.469446951953614e-18,-2.168404344971009e-17
5,0.03333333333333334,0.0,0.23333333333333334,7.0,,,,0,0.2,-0.0,0.0
6,0.04,0.0,0.28,7.0,,,,0,0.24000000000000002,-0.0,0.0
7,0.04666666666666667,0.0,0.3266666666666667,7.0,,,,0,0.28,6.938893903907228e-18,2.4781763942525814e-17
8,0.05333333333333334,0.0,0.37333333333333335,7.0,,,,0,0.32,-6.938893903907228e-18,-2.168404344971009e-17
9,0.06000000000000001,0.0,0.42000000000000004,7.0,,,,0,0.3600000000000001,-0.0,0.0
10,0.06666666666666668,0.0,0.4666666666666667,7.0,,,,0,0.4,-0.0,0.0
11,0.07333333333333333,0.0,0.5133333333333334,7.0,,,,0,0.44000000000000006,-0.0,0.0
12,0.08,0.0,0.56,7.0,,,,0,0.48000000000000004,-0.0,0.0
13,0.08666666666666668,0.0,0.6066666666666668,7.0,,,,0,0.5200000000000001,-1.3877787807814457e-17,-2.6688053476566258e-17
14,0.09333333333333334,0.0,0.6533333333333334,7.0,,,,0,0.56,1.3877787807814457e-17,2.4781763942525814e-17
15,0.10000000000000002,0.0,0.7000000000000001,7.0,,,,0,0.6000000000000001,-1.3877787807814457e-17,-2.3129646346357426e-17
16,0.10666666666666667,0.0,0.7466666666666667,7.0,,,,0,0.64,-1.3877787807814457e-17,-2.168404344971009e-17
17,0.11333333333333334,0.0,0.7933333333333332,7.0,,,,0,0.6799999999999999,-0.0,0.0
18,0.12000000000000002,0.0,0.8400000000000001,7.0,,,,0,0.7200000000000002,-0.0,0.0
19,0.12666666666666668,0.0,0.8866666666666667,7.0,,,,0,0.7600000000000001,-0.0,0.0
20,0.13333333333333336,0.0,0.9333333333333333,7.0,,,,0,0.8,-0.0,0.0
21,0.14,0.0,0.9800000000000001,7.0,,,,0,0.8400000000000001,-0.0,0.0
22,0.14666666666666667,0.0,1.0266666666666668,7.0,,,,0,0.8800000000000001,-0.0,0.0
23,0.15333333333333335,0.0,1.0733333333333335,7.0,,,,0,0.92,-0.0,0.0
24,0.16,0.0,1.12,7.0,,,,0,0.9600000000000001,-0.0,0.0
25,0.16666666666666669,0.0,1.166666666666667,7.0,,,,0,1.0000000000000002,1.1102230246251565e-16,1.110223024625156e-16
26,0.17333333333333337,0.028846144676208496,1.2333333266087072,6.948964511149029,,,,1,1.0394230769230772,5.991031115648582e-9,5.7638041853488885e-9
27,0.18000000000000005,0.0555555513312207,1.2999999966205324,6.913580251607286,,,,1,1.077777777777778,2.70357447540448e-9,2.5084711564539966e-9
28,0.18666666666666668,0.08035713697633001,1.3666666615699623,6.8909438817516016,,,,1,1.1151785714285716,3.6853093909883228e-9,3.304680948171895e-9
29,0.19333333333333336,0.10344826539591012,1.4333333235649188,6.878715818115561,,,,1,1.1517241379310348,6.419244302779958e-9,5.573595321648171e-9
30,0.20000000000000004,0.12499998496432255,1.4999999849643229,6.875000000000002,,,,1,1.1875000000000004,9.021406899289985e-9,7.59697417326702e-9
31,0.20666666666666667,0.1451612792197101,1.566666654823605,6.878251817438201,,,,1,1.2225806451612904,6.513684147613219e-9,5.327815501324402e-9
32,0.21333333333333335,0.16406249525673816,1.6333333279576365,6.887207028285461,,,,1,1.2570312499999998,2.7194700380483994e-9,2.163406862132568e-9
33,0.22000000000000003,0.18181817669062825,1.699999993846936,6.9008264416195795,,,,1,1.290909090909091,2.8714300381871283e-9,2.2243472077324492e-9
34,0.22666666666666668,0.19852940116911102,1.76666665324558,6.918252582690304,,,,1,1.324264705882353,5.792258506165382e-9,4.373943106012941e-9
35,0.23333333333333336,0.2142857046195557,1.8333333204451223,6.938775496395284,,,,1,1.3571428571428574,5.155284754643219e-9,3.7986308574127745e-9
36,0.24000000000000005,0.22916665182732082,1.8999999792249165,6.961805530823314,,,,1,1.3895833333333336,7.716460193041286e-9,5.553074770752291e-9
37,0.24666666666666667,0.24324323444427776,1.9666666537615174,6.986851699934755,,,,1,1.4216216216216215,4.458142688346101e-9,3.135955873603152e-9
38,0.25333333333333335,0.25657894212115917,2.0333333252875323,7.013504144077787,,,,1,1.453289473684211,2.5886493504323482e-9,1.7812344978037398e-9
39,0.26,0.2692307544830026,2.0999999764035735,7.041420084309889,,,,1,1.4846153846153847,7.078928443426946e-9,4.7681901205053105e-9
40,0.2666666666666667,0.28124999519029215,2.1666666586504872,7.07031248797573,,,,1,1.515625,2.2445302838569603e-9,1.4809271954031995e-9
41,0.2733333333333334,0.29268292254352113,2.2333333259047055,7.0999405001018925,,,,1,1.5463414634146342,1.942872029925269e-9,1.2564314373320429e-9
42,0.28,0.3035714207725027,2.2999999859619336,7.130102018533682,,,,1,1.5767857142857145,3.431527506592147e-9,2.176280180645007e-9
43,0.28666666666666674,0.31395346890602543,2.366666630330008,7.160627307292962,,,,1,1.6069767441860472,8.305522880558414e-9,5.168415079857841e-9
44,0.29333333333333333,0.3238636320480435,2.4333333249898534,7.191373953210716,,,,1,1.6369318181818178,1.7837781807195086e-9,1.0897082938720068e-9
45,0.30000000000000004,0.3333333202187546,2.499999973770843,7.222222178506959,,,,1,1.6666666666666667,5.24583154692948e-9,3.1474989182509385e-9
46,0.3066666666666667,0.3423912997205157,2.5666666571035583,7.2530718175533995,,,,1,1.6961956521739128,1.7892264336794028e-9,1.0548467268495226e-9
47,0.31333333333333335,0.3510638094795373,2.6333332900102473,7.283838767651202,,,,1,1.7255319148936172,7.581540839574075e-9,4.393741281064722e-9
48,0.32,0.35937497575280886,2.6999999466561806,7.314453034073036,,,,1,1.7546875000000004,8.728989919770669e-9,4.974669208247525e-9
49,0.3266666666666667,0.3673469381785957,2.76666666531366,7.344856307556318,,,,1,1.7836734693877547,2.0692991764548196e-10,1.1601334054293241e-10
50,0.33333333333333337,0.37499999700468023,2.8333333263442535,7.37499998801872,,,,1,1.8125,9.984396642792603e-10,5.50863262747176e-10
51,0.3400000000000001,0.3823529155673343,2.899999938538075,7.4048441852080575,,,,1,1.8411764705882363,8.194925127380515e-9,4.450917781003026e-9
52,0.34666666666666673,0.38942306579875924,2.966666639226683,7.434356461811318,,,,1,1.8697115384615386,3.411457505375637e-9,1.824590279823692e-9
53,0.35333333333333333,0.3962264025349862,3.0333333015163046,7.463510091456563,,,,1,1.8981132075471698,3.6840772099644425e-9,1.9409154249417484e-9
54,0.3600000000000001,0.4027777680106303,3.099999974605417,7.49228390720774,,,,1,1.9263888888888894,2.734801329840053e-9,1.4196517337342918e-9
55,0.3666666666666667,0.4090908906259507,3.1666666174267784,7.520661073093166,,,,1,1.954545454545455,4.9239895771879816e-9,2.519250475005367e-9
56,0.37333333333333335,0.4151785418147226,3.2333332523888156,7.5486286890377485,,,,1,1.9825892857142873,7.502177434837165e-9,3.784030036128141e-9
57,0.38000000000000006,0.4210525986380545,3.2999999077655033,7.576177129282759,,,,1,2.0105263157894755,7.905817472897425e-9,3.932212863727517e-9
58,0.3866666666666667,0.4267241272608668,3.366666636078853,7.603299591770654,,,,1,2.0383620689655175,2.4185715929991858e-9,1.1865269801438794e-9
59,0.39333333333333337,0.43220338163034494,3.4333333092795204,7.629991341480954,,,,1,2.0661016949152544,1.7493682336056082e-9,8.46699964686962e-10
60,0.4000000000000001,0.4374999924404742,3.4999999773214228,7.656249962202371,,,,1,2.0937500000000004,1.5119052121370657e-9,7.221039813947762e-10
61,0.40666666666666673,0.4426229228715826,3.566666580959195,7.682074569067897,,,,1,2.121311475409837,5.2169790154543705e-9,2.4593177678521924e-9
62,0.41333333333333333,0.44758063248830665,3.633333293624651,7.707466115652448,,,,1,2.1487903225806453,2.196650861208127e-9,1.0222732464303102e-9
63,0.4200000000000001,0.4523809187113132,3.699999892257159,7.732426127490106,,,,1,2.1761904761904782,5.3871458405296835e-9,2.475493706150339e-9
64,0.4266666666666667,0.45703121961841153,3.766666567420147,7.756957846410318,,,,1,2.203515625000001,4.4559690937084895e-9,2.0222089801144874e-9
65,0.43333333333333335,0.46153841428448333,3.83333317582008,7.781064834312916,,,,1,2.2307692307692344,6.300537952474983e-9,2.8243790741668362e-9
66,0.44000000000000006,0.46590903568676423,3.8999998122440998,7.804751764903036,,,,1,2.257954545454551,6.626689807998076e-9,2.934819835895284e-9
67,0.4466666666666667,0.47014920861245796,3.966666510254538,7.828023809646448,,,,1,2.285074626865675,4.812688150779287e-9,2.106140466512649e-9
68,0.45333333333333337,0.4742646468888906,4.033333124889779,7.850886348531371,,,,1,2.312132352941183,5.5060690173913684e-9,2.381381410659835e-9
69,0.4600000000000001,0.47826085997689116,4.099999965482026,7.8733458815329005,,,,1,2.339130434782609,7.670664381453918e-10,3.279280310698611e-10
70,0.46666666666666673,0.4821428137260586,4.166666507471746,7.895407915169329,,,,1,2.3660714285714324,2.8944603103209232e-9,1.2233190730542183e-9
71,0.4733333333333334,0.4859154222550481,4.233333069376613,7.917079536172318,,,,1,2.392957746478883,3.7708296554694876e-9,1.5758028553057358e-9
72,0.4800000000000001,0.4895832452238625,4.299999665184042,7.938367541583705,,,,1,2.419791666666682,3.52440871626003e-9,1.4564926227643837e-9
73,0.4866666666666667,0.4931506531247968,4.366666543680726,7.9592792271697155,,,,1,2.4465753424657555,8.481827462603064e-10,3.4668163748900733e-10
74,0.49333333333333335,0.4966213121676396,4.433332116148049,7.979819197257585,,,,1,2.473310810811,4.126430893161559e-9,1.6683834753967018e-9
75,0.5000000000000001,0.49999958756252044,4.499998350250763,7.999997525376484,,,,1,2.500000000000341,6.805323224399801e-13,2.722129289758808e-13
76,0.5066666666666667,0.49999958756252044,4.553331667086606,7.999997525376484,,,,0,2.5266666721661784,5.499856000190473e-9,2.1767240011535165e-9
77,0.5133333333333333,0.5,4.6066666666666665,8.0,,,,1,2.5533333333333332,-0.0,0.0
78,0.52,0.5,4.66,8.0,,,,0,2.58,-0.0,0.0
79,0.5266666666666667,0.5,4.713333333333334,8.0,,,,0,2.606666666666667,-0.0,0.0
80,0.5333333333333334,0.5,4.7666666666666675,8.0,,,,0,2.6333333333333337,-0.0,0.0
81,0.54,0.5,4.82,8.0,,,,0,2.66,-0.0,0.0
82,0.5466666666666667,0.5,4.873333333333334,8.0,,,,0,2.686666666666667,-0.0,0.0
83,0.5533333333333335,0.5,4.926666666666668,8.0,,,,0,2.713333333333334,-0.0,0.0
84,0.56,0.5,4.98,8.0,,,,0,2.74,-0.0,0.0
85,0.5666666666666668,0.5,5.033333333333334,8.0,,,,0,2.766666666666667,-0.0,0.0
86,0.5733333333333335,0.5,5.086666666666668,8.0,,,,0,2.793333333333334,-0.0,0.0
87,0.5800000000000001,0.5,5.140000000000001,8.0,,,,0,2.8200000000000003,-0.0,0.0
88,0.5866666666666667,0.5,5.193333333333333,8.0,,,,0,2.8466666666666667,-0.0,0.0
89,0.5933333333333334,0.5,5.246666666666667,8.0,,,,0,2.8733333333333335,-0.0,0.0
90,0.6000000000000001,0.5,5.300000000000001,8.0,,,,0,2.9000000000000004,-0.0,0.0
91,0.6066666666666667,0.5,5.3533333333333335,8.0,,,,0,2.9266666666666667,-0.0,0.0
92,0.6133333333333334,0.5,5.406666666666667,8.0,,,,0,2.9533333333333336,-0.0,0.0
93,0.6200000000000001,0.5,5.460000000000001,8.0,,,,0,2.9800000000000004,-0.0,0.0
94,0.6266666666666667,0.5,5.513333333333334,8.0,,,,0,3.006666666666667,-0.0,0.0
95,0.6333333333333334,0.5,5.566666666666667,8.0,,,,0,3.0333333333333337,-0.0,0.0
96,0.64,0.5,5.62,8.0,,,,0,3.06,-0.0,0.0
97,0.6466666666666667,0.5,5.673333333333334,8.0,,,,0,3.086666666666667,-0.0,0.0
98,0.6533333333333334,0.5,5.7266666666666675,8.0,,,,0,3.1133333333333337,-0.0,0.0
99,0.6600000000000001,0.5,5.780000000000001,8.0,,,,0,3.1400000000000006,-0.0,0.0
100,0.6666666666666667,0.5,5.833333333333334,8.0,,,,0,3.166666666666667,-0.0,0.0


==> data/sioux-falls-carbon-pricing.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,0.0,4488134.289769618,4488134.289769618,1764736.1186259,,,,166489,2538802.8871409926,2.5388036827062024,9.99999313362712e-7
1,1.0,4810480.843294309,6496681.267462856,1686200.4241685465,,,,96155,4262069.623837007,4.262047008395712,9.999936938004775e-7
2,2.0,4989689.277271528,8316336.451706695,1663323.5872175838,,,,59005,5932786.456959327,5.9327422471978934,9.999915482456849e-7
3,3.0,5165914.560907793,10115834.552877776,1649973.330656661,,,,47603,7589120.927315237,7.589094713577651,9.999955458874855e-7
4,4.0,5404658.696871023,11950203.7922859,1636386.2738537204,,,,41171,9231811.538264968,9.231730883038836,9.9999026335549e-7
5,5.0,5623507.912935258,13755201.795439603,1626338.7765008688,,,,32642,10862660.574815832,10.862488291475529,9.999831398906197e-7
6,6.0,5767319.408608942,15490503.266938219,1620530.6430548795,,,,26306,12486024.161236608,12.485667061220738,9.99970400080235e-7
7,7.0,5964070.338834725,17261799.738015912,1613961.3427401695,,,,28859,14103442.592448462,14.10319395208353,9.99981370272228e-7
8,8.0,6125195.542845807,19000392.674033456,1609399.6413984564,,,,26208,15714788.01268136,15.714703767705942,9.999936391391888e-7
9,9.0,6335234.655466085,20771263.980015103,1604003.2582832235,,,,23307,17321578.56169846,17.321538159761985,9.999966675429316e-7
10,10.0,6462333.437057653,22472936.10725824,1601060.2670200588,,,,21068,18923699.202574573,18.744869798425498,9.90548995207201e-7
11,11.0,6561665.510798192,24151255.050174948,1599053.5944887956,,,,19797,20523731.403726745,20.5233896979953,9.99982350735751e-7
12,12.0,6757901.201323878,25905005.975211605,1595592.064490644,,,,13084,22121172.33236506,22.120543624572747,9.999705789695344e-7
13,13.0,6956227.519466977,27655986.55420634,1592289.156518413,,,,14699,23715012.847143598,23.71459324935131,9.999813066960962e-7
14,14.0,7119962.522378891,29377145.87311504,1589798.8107668676,,,,12143,25306175.010773744,25.305602910542802,9.999763929066243e-7
15,15.0,7351711.705854026,31147986.417145967,1586418.3140861301,,,,12377,26894101.626301985,26.53479005916597,9.866387897100182e-7
16,16.0,7406715.963062396,32777102.47187787,1585649.1568009676,,,,14955,28480057.605138715,28.478454940363008,9.999427268855206e-7
17,17.0,7456121.086571968,34401200.091283806,1585004.6473359908,,,,2949,30065368.49409539,29.675747301829688,9.870398899821042e-7
18,18.0,7504521.2786156265,36024063.56204377,1584419.0157460084,,,,8347,31650051.11374177,30.737002894064062,9.711508184722397e-7
19,19.0,7645735.1713716565,37718919.17708034,1582799.1581951936,,,,1530,33233690.984393578,32.90672135478235,9.901605207588547e-7
20,20.0,7766958.693905554,39396623.5313055,1581483.2418699975,,,,10674,34815671.978387564,34.81568544592665,9.99999386824272e-7
21,21.0,7811451.224928209,41013168.55772105,1581034.158704421,,,,8536,36396886.2885378,36.39553409141081,9.999618486245903e-7
22,22.0,7928310.477219339,42686064.968238525,1579897.9314099634,,,,8854,37977478.001696445,37.97637286914687,9.999699003767624e-7
23,23.0,8101530.662402842,44402171.72390894,1578288.741804614,,,,10420,39556550.85986105,39.555530904384796,9.999732153101156e-7
24,24.0,8275289.512912186,46117294.66022392,1576750.2144713225,,,,11134,41134058.746027276,41.06052340721362,9.982113040109525e-7
25,25.0,8450438.089242399,47832122.13108863,1575267.3616738503,,,,6251,42710059.829366334,42.70811683861575,9.999535075134582e-7
26,26.0,8639287.747558977,49556520.794895805,1573739.7325898777,,,,5375,44284555.92462345,44.28346765731112,9.99974425629346e-7
27,27.0,8832257.739296887,51282706.964465976,1572238.8601914486,,,,9835,45857544.41142432,44.993998186895624,9.811679761251306e-7
28,28.0,9024663.262952618,53006957.69905592,1570796.2298608324,,,,8029,47429059.30628507,46.99505237882113,9.908483638768442e-7
29,29.0,9217817.66875544,54730144.81382619,1569390.5912093348,,,,9224,48999145.96826797,48.89988770958735,9.979732899931205e-7
30,30.0,9414762.495343879,56454840.85010387,1568002.6118253327,,,,10692,50567821.84680098,50.26524426980177,9.940154127590552e-7
31,31.0,9611592.881980104,58178137.08718067,1566662.716296793,,,,8091,52135139.43896987,51.46809061017848,9.872044144218976e-7
32,32.0,9809236.647247205,59900803.53709958,1565361.4653078867,,,,2866,53701135.39757577,53.394465263038,9.942883288824234e-7
33,33.0,10007455.064532068,61622689.8252314,1564098.0230514945,,,,2642,55265850.63260395,55.12158473220188,9.973886065917617e-7
34,34.0,10206526.054259894,63344063.418299206,1562868.7460011567,,,,2633,56829320.79413301,55.97564718457579,9.849773192364415e-7
35,35.0,10409451.871064031,65067304.26803272,1561652.9256276772,,,,2362,58391580.2903149,57.96008469854132,9.926093261845532e-7
36,36.0,10642584.822668517,66812987.11338407,1560288.9525198764,,,,2393,59952532.53420956,59.75607841700548,9.96722178878755e-7
37,37.0,10856487.041247295,68541925.54297388,1559065.9054520708,,,,9846,61512121.14873545,61.51100021777529,9.999807771093587e-7
38,38.0,11013560.950188292,70224660.0850404,1558186.819338214,,,,8065,63070692.560860574,63.06889951710764,9.999705709463297e-7
39,39.0,11161811.913692746,71899626.33721778,1557379.8570134626,,,,3601,64628439.561294295,64.36008406030305,9.958467263701192e-7
40,40.0,11299561.265866663,73565676.9455425,1556652.8919918963,,,,5235,66185396.46885386,65.48302684538066,9.893868670583467e-7
41,41.0,11406472.80898647,75207069.26235147,1556112.1086186583,,,,6711,67741718.8639956,65.88589558791136,9.7260347998164e-7
42,42.0,11512380.099227367,76847271.29880035,1555592.6476088802,,,,2174,69297559.70554605,68.91975686549267,9.945471184612476e-7
43,43.0,11624392.033383386,78491682.42930049,1555053.2650213288,,,,3697,70852835.77458477,69.54683596862014,9.815664672200006e-7
44,44.0,11720048.321161244,80122683.71525617,1554605.3498657956,,,,4809,72407612.62456046,71.7697255769308,9.911893492701503e-7
45,45.0,11802948.747506348,81743231.21429776,1554228.499262031,,,,4184,73961981.0648882,69.92382148640172,9.454013315162881e-7
46,46.0,11871163.334952578,83351907.77292687,1553929.2269124847,,,,3333,75516019.70725334,75.26088663883274,9.966204776688345e-7
47,47.0,11931190.206392461,84953823.63407506,1553673.051652821,,,,4131,77069775.14247575,76.68328510283027,9.949842031122035e-7
48,48.0,11983550.857958695,86549437.85278672,1553455.9790589183,,,,3280,78623308.51438084,78.61978327748511,9.999541630447329e-7
49,49.0,12033570.55978779,88142998.65467057,1553253.6345894437,,,,2221,80176642.50002286,80.17125076374214,9.999317519181482e-7
50,50.0,12083186.261569291,89736047.55276449,1553057.2258239046,,,,1478,81729782.25193815,81.63321245816769,9.988174282644257e-7
51,51.0,12133376.591693947,91329366.95226103,1552862.5560895507,,,,1269,83282728.12630312,83.19187824163237,9.989081411264854e-7
52,52.0,12184127.482905446,92922941.00013417,1552669.4907159382,,,,1182,84835480.98617682,84.83365514306206,9.9997747788028e-7
53,53.0,12235631.586104969,94516930.87942174,1552477.3451569213,,,,1131,86388042.728911,86.00024532736279,9.955099918530515e-7
54,54.0,12287553.804502074,96111070.99069138,1552287.3552998013,,,,823,87940416.93853126,86.69674430675514,9.858568091254196e-7
55,55.0,12340410.108195186,97705765.60219143,1552097.372618114,,,,989,89492598.91377687,88.734398520799,9.91526803504243e-7
56,56.0,12393816.64353891,99300712.82852903,1551908.8604462529,,,,834,91044593.86121322,87.25578602289897,9.58384223574453e-7
57,57.0,12447787.693633618,100895926.73643139,1551721.7375929432,,,,839,92596401.61312722,92.29673198618912,9.96762707625173e-7
58,58.0,12502494.668374378,102491545.62977995,1551535.3614035454,,,,735,94148022.99631798,93.99043345333303,9.983251546768524e-7
59,59.0,12557091.179516964,104086885.10002694,1551352.439330677,,,,973,95699446.7643089,95.69653300729442,9.999685531041204e-7
60,60.0,12610589.202964813,105681187.33245921,1551176.635491574,,,,1246,97250695.36332181,97.06250207766243,9.980638682373198e-7
61,61.0,12661191.07570362,107273029.460212,1551013.7440083348,,,,1304,98801765.05632073,97.19482235553096,9.837347205913264e-7
62,62.0,12710516.01781931,108863706.56760944,1550857.912093389,,,,1234,100352682.5962606,100.34214063286754,9.998939510672044e-7
63,63.0,12758548.19160138,110453221.21286027,1550709.0955755378,,,,1052,101903449.90115674,100.20032783934494,9.832859379242094e-7
64,64.0,12806646.443709143,112042655.49849474,1550562.6414810251,,,,799,103454073.87867993,103.44289311982402,9.998909256055078e-7
65,65.0,12854425.17399769,113631690.03092419,1550419.4593373314,,,,797,105004552.73700038,102.856285468441,9.795402393093301e-7
66,66.0,12903071.062630339,115221285.65382066,1550275.978654398,,,,648,106554891.7356045,106.51376203866948,9.996130053833745e-7
67,67.0,12950676.12868407,116809904.08797249,1550137.7307356487,,,,559,108105090.55815531,106.36816228208295,9.839319968547065e-7
68,68.0,12998905.906128665,118398887.44621792,1549999.7285307243,,,,516,109655150.47323176,105.33320546767573,9.605851055020038e-7
69,69.0,13047558.590147883,119988069.86651298,1549862.4822661602,,,,623,111205069.912768,104.30938249837817,9.379903698545819e-7
70,70.0,13096082.203316372,121577011.64703871,1549727.563481748,,,,534,112754855.60471366,111.62219461369682,9.899536788394265e-7
71,71.0,13145285.182996001,123166373.35909313,1549592.791212635,,,,438,114304508.61220795,113.478317111612,9.92771027419533e-7
72,72.0,13194807.169578737,124755851.65240704,1549458.951150392,,,,461,115854026.03764147,115.50922776232957,9.970228618508202e-7
73,73.0,13244736.5355177,126345529.2925547,1549325.9281785898,,,,454,117403410.58047998,117.38195425396026,9.998162430989223e-7
74,74.0,13294976.122355405,127935316.99436538,1549193.7955677016,,,,385,118952664.60612881,116.9053227533403,9.82787634453809e-7
75,75.0,13345598.108664107,129525281.08885479,1549062.4397358762,,,,359,120501786.82063757,119.98749880912642,9.9573112150143e-7
76,76.0,13396734.888550723,131115526.31432706,1548931.4661286369,,,,142,122050774.40099959,122.0306946789832,9.99834480914916e-7
77,77.0,13448480.44981629,132706138.711771,1548800.7566487626,,,,275,123599636.79112056,119.90049957179512,9.700706763601923e-7
78,78.0,13500502.654668653,134296832.14497712,1548670.8909013919,,,,207,125148361.20231678,118.97293487769798,9.506542525414152e-7
79,79.0,13552960.464633198,135887751.7594802,1548541.6619600886,,,,187,126696966.67611371,125.77587540222356,9.927289803425076e-7
80,80.0,13605902.929358648,137478920.46180138,1548412.719155534,,,,139,128245434.19868857,119.16001388381736,9.29155130630745e-7
81,81.0,13658822.279082183,139069941.8917521,1548285.4273169113,,,,162,129793772.44022167,125.78842500493974,9.691397417107327e-7
82,82.0,13712047.161943654,140661072.49060807,1548158.8454715179,,,,186,131341990.4700833,121.49239552072015,9.25007171770068e-7
83,83.0,13765392.930662517,142252155.19442683,1548033.2802863168,,,,205,132890071.43114647,132.8901440791215,9.999995466771283e-7
84,84.0,13822545.44525461,143846138.53498298,1547899.9177348623,,,,174,134438040.0619101,120.3248787753424,8.950202712470813e-7
85,85.0,13885967.877991362,145444939.49830452,1547752.6072978016,,,,118,135985865.3252186,134.37977553744628,9.881883122451403e-7
86,86.0,13954976.567058433,147048046.72902176,1547593.8390925967,,,,67,137533547.14226937,121.17902165074958,8.810862324101213e-7
87,87.0,14025686.53871175,148652313.41726378,1547432.4928569195,,,,55,139081057.0879939,139.01628727393754,9.995333026163008e-7
88,88.0,14096851.366650589,150256786.2322884,1547271.9871095195,,,,42,140628414.50196284,122.43211683270103,8.706064892795669e-7
89,89.0,14169032.301658295,151861907.08249483,1547110.9525936698,,,,51,142175607.81094214,118.02389628815187,8.301269122779577e-7
90,90.0,14241786.718859743,153467316.94255665,1546950.3358188542,,,,94,143722637.9359093,135.55071286685185,9.431401132783528e-7
91,91.0,14313180.620203365,155071488.52612302,1546794.592372743,,,,47,145269508.0675886,144.28215507188978,9.932023154053096e-7
92,92.0,14386327.76025707,156676895.90300772,1546636.6102472893,,,,87,146816215.30074656,145.83555941850858,9.933195339388175e-7
93,93.0,14456634.559533356,158279863.94207776,1546486.337446714,,,,85,148362766.1457935,143.2160169816958,9.653087661717185e-7
94,94.0,14525995.551011655,159881941.0249473,1546339.8454674003,,,,95,149909158.5213888,146.31355628928262,9.76013840170752e-7
95,95.0,14592444.37844185,161481522.5620524,1546200.8229853734,,,,110,151455398.44821298,147.11946705652306,9.713706190492753e-7
96,96.0,14650112.573536072,163073925.64504194,1546081.386161519,,,,138,153001498.1061588,139.03932864247895,9.087440581453917e-7
97,97.0,14703705.764599863,164662891.6562287,1545970.9885734923,,,,191,154547480.45426,152.76016624721308,9.884342003171724e-7
98,98.0,14741681.866562575,166239214.19758192,1545893.187051218,,,,131,156093379.4431159,155.90669321365078,9.988030116959065e-7
99,99.0,14780097.440366361,167815791.46925715,1545815.0912009177,,,,139,157639198.1550066,154.50633874215072,9.801254327279228e-7
100,100.0,14814326.711860372,169388935.45952284,1545746.0874766249,,,,88,159184955.46684158,158.92186632604876,9.983462771398567e-7


==> data/sioux-falls-min-emission.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,1e128,146888974.9243568,1.5265716438000006e134,1526571.6438000002,,,,0,1.5265716438000006e134,-0.0,0.0


==> data/winnipeg-carbon-pricing.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,0.0,860711.6578544689,860711.6578544689,810288.9634019252,,,,28138,820373.5022924339,0.8203658075814314,9.999896204981373e-7
1,1.0,886784.7324759378,1692816.8451884487,806032.1127125107,,,,16836,1628214.749377711,1.6282141478055472,9.999986305344042e-7
2,2.0,908678.7778842527,2516852.6619402575,804086.9420280061,,,,14170,2433179.1932552685,2.4331002688346546,9.999665633177558e-7
3,3.0,930027.9493266686,3338360.328477374,802777.4597169013,,,,12419,3236559.9367895615,3.2364021129218306,9.999502372543883e-7
4,4.0,947228.471416323,4155116.8367050854,801972.0913221921,,,,10756,4038911.732629782,4.038886023815233,9.99992634731137e-7
5,5.0,963475.2006834504,4970264.314360314,801357.8227353765,,,,9113,4840570.412001866,4.771320942504606,9.85692972798604e-7
6,6.0,983478.9932365236,5787804.462692248,800720.9115759558,,,,8185,5641597.997363795,5.591765500505678,9.911659711930755e-7
7,7.0,1003902.8900501858,6605029.185845389,800160.8993993149,,,,5700,6442035.593324687,6.441798454736416,9.999621889479457e-7
8,8.0,1021922.0949606157,7419730.382294636,799726.0359167533,,,,5449,7241973.535059544,7.241915765466586,9.999910229658535e-7
9,9.0,1039361.2856926135,8233514.5091162985,799350.358158191,,,,5401,8041505.767088776,7.736958000989946,9.621270917590863e-7
10,10.0,1054438.8046139113,9045000.738921525,799056.1934307622,,,,5156,8840694.649975024,8.839900592541918,9.999091817371075e-7
11,11.0,1067851.6212996205,9854845.774725417,798817.6503114353,,,,3906,9639618.59793489,9.63904404536698,9.99939396873241e-7
12,12.0,1078818.1438856896,10662480.790260501,798638.553864564,,,,3567,10438337.118243618,10.437368656629797,9.999062208862788e-7
13,13.0,1088554.5232324558,11468940.971478485,798491.2652496942,,,,3351,11236890.365092274,10.869177219822706,9.672753184547596e-7
14,14.0,1098791.8978616153,12275655.048360784,798347.3678927978,,,,2858,12035299.424385741,11.83011538996458,9.82950514515376e-7
15,15.0,1107042.3040060494,13080625.209833376,798238.8603884887,,,,2868,12833582.454939345,12.832328018147686,9.999012537725158e-7
16,16.0,1115422.778207063,13885595.851528954,798135.817082617,,,,1897,13631766.282629441,13.629330340543646,9.99820304359962e-7
17,17.0,1125564.7916630527,14691874.386936879,798018.2114866955,,,,1782,14429837.12279578,14.427220933445916,9.998176962138745e-7
18,18.0,1135576.4483554647,15497929.538382854,797908.5050015225,,,,1309,15227795.18369974,15.219417857297756,9.994488671977344e-7
19,19.0,1144778.5410033572,16303220.3366055,797812.7260843206,,,,2001,16025647.684670286,16.024391653968486,9.99920623874521e-7
20,20.0,1153791.5825782681,17108266.233338192,797723.7325379957,,,,1448,16823411.953305975,16.821401115585537,9.998794740864834e-7
21,21.0,1163727.120788356,17913959.84605519,797630.1297746147,,,,1329,17621082.253244203,17.62003114825779,9.999393496986428e-7
22,22.0,1172784.1969043633,18718851.274842024,797548.5035426212,,,,1483,18418662.720152613,18.4181159911522,9.99969316634988e-7
23,23.0,1181156.8073293518,19523112.761336017,797476.3458263784,,,,1427,19216168.392133646,19.21009605686315,9.99682999276826e-7
24,24.0,1190246.3570997152,20327877.784167495,797401.3094611584,,,,1192,20013601.746056616,19.97876308585679,9.98258254330865e-7
25,25.0,1200136.9729324768,21133204.066784527,797322.6837540836,,,,1442,20810952.63544185,20.807317335628397,9.99824318302993e-7
26,26.0,1208693.4484338204,21937382.039307524,797257.253495141,,,,1317,21608233.083356522,21.311148038360074,9.862503305116562e-7
27,27.0,1217234.522708866,22741486.283999186,797194.5096774212,,,,928,22405454.27357407,22.10013130657407,9.86371855610727e-7
28,28.0,1227320.7969816267,23546767.619260162,797123.1007956624,,,,446,23202609.46231137,23.19919748814617,9.998519489829967e-7
29,29.0,1237904.1798890017,24352372.912711855,797050.6459594091,,,,530,23999690.08556823,23.27078970670209,9.696278185146431e-7
30,30.0,1248736.4226101122,25158103.167926274,796978.8915105368,,,,764,24796697.14304662,24.5718441997293,9.909311594594184e-7
31,31.0,1259432.9420520735,25963651.022325,796910.260653965,,,,791,25593632.877206456,25.592980299322775,9.999735023867427e-7
32,32.0,1270283.1439198072,26769251.452761184,796842.7596512936,,,,903,26390499.14534638,26.197300452772367,9.92678247690575e-7
33,33.0,1279590.931526968,27573546.027743742,796786.5180671741,,,,983,27187302.496975806,27.18245257784701,9.99820611231817e-7
34,34.0,1287780.8130211318,28376888.352818567,796738.4570528647,,,,869,27984054.468043894,27.689393456169874,9.89469416948908e-7
35,35.0,1295685.2792016552,29179956.46087557,796693.46233354,,,,668,28780763.00738105,27.522223094236843,9.562705744975027e-7
36,36.0,1304179.3256760242,29983450.807149712,796646.4300409352,,,,699,29577424.490641646,29.57346075834912,9.99864988185101e-7
37,37.0,1312627.1147429934,30786860.29171401,796600.8966748948,,,,650,30374039.317259565,30.367858723682843,9.997955176405457e-7
38,38.0,1320354.804861807,31589645.395687215,796560.2787059312,,,,704,31170609.774762426,30.73378777001267,9.859851215307014e-7
39,39.0,1327605.6081808507,32392006.552831553,796523.1011448894,,,,747,31967140.54720282,31.028652925436518,9.706411732989203e-7
40,40.0,1334507.7176011798,33194052.219686903,796488.6125521453,,,,633,32763636.93564777,32.757694039953435,9.998176134284009e-7
41,41.0,1341558.0377195526,33996183.00940398,796454.267602062,,,,532,33560099.99331002,33.53768732796709,9.993311646686528e-7
42,42.0,1348234.6992044055,34797979.19540976,796422.4880048886,,,,512,34356529.42645015,34.12854891755296,9.93363287423054e-7
43,43.0,1354883.9733745523,35599722.15094197,796391.5855248243,,,,509,35152928.240662165,35.141830770331694,9.9968330942572e-7
44,44.0,1361926.039172436,36401748.1151337,796359.5926354828,,,,508,35949294.95790407,35.84900236328906,9.972091707588032e-7
45,45.0,1368574.9686296047,37203427.89252722,796330.0649755041,,,,433,36745631.96960396,35.53825174476225,9.671412755575788e-7
46,46.0,1376085.6418158235,38005769.59997354,796297.4773512544,,,,361,37541939.06840183,37.5259997478384,9.995744271343039e-7
47,47.0,1384225.1797197761,38808578.72991286,796262.8414934694,,,,484,38338208.85933178,37.496176040996204,9.78035763380955e-7
48,48.0,1391410.2993045512,39610587.949055135,796232.8677031341,,,,500,39134446.00377396,38.29022464207452,9.784267081282697e-7
49,49.0,1398172.1941518052,40412229.851732,796205.2583179616,,,,400,39930656.30306484,38.73520667098251,9.700609176438529e-7
50,50.0,1405122.9691348085,41213995.73357263,796177.4552887551,,,,374,40726839.32249571,40.70432463317786,9.994461791910496e-7
51,51.0,1411963.2230804034,42015646.04072667,796150.6434832575,,,,329,41522995.97704877,41.4490046474574,9.982170673634398e-7
52,52.0,1418852.935163264,42817310.21513246,796124.1784609447,,,,257,42319127.20977058,42.09129934088446,9.946154434515401e-7
53,53.0,1425954.982868389,43619117.541825,796097.406772766,,,,263,43115231.480948456,38.8393911899841,9.008268045500715e-7
54,54.0,1432990.237721813,44420844.40979457,796071.3735569018,,,,236,43911309.31846265,43.64748706307057,9.93990941179067e-7
55,55.0,1440080.9729140603,45222587.15599685,796045.566965141,,,,306,44707358.8312377,44.579971786227816,9.971496527362686e-7
56,56.0,1447130.002532425,46024269.96684057,796020.3565054996,,,,356,45503382.25001895,42.64627804701968,9.372102900872011e-7
57,57.0,1454193.2918509317,46825937.96854176,795995.5206436972,,,,354,46299379.75157587,45.98128738372884,9.931286761315357e-7
58,58.0,1460386.4937652263,47626883.55135563,795974.0871998329,,,,370,47095353.62610319,47.00182452601052,9.980130522159374e-7
59,59.0,1466303.7514697602,48427586.11083201,795953.9382942758,,,,407,47891306.26029165,47.414939083245145,9.900521794556835e-7
60,60.0,1471545.0665154753,49227728.71044606,795936.394065509,,,,335,48687241.77248602,45.13477111315922,9.270340160694311e-7
61,61.0,1476693.417244793,50027780.02893976,795919.452650736,,,,293,49483160.8572644,49.48006445163492,9.999364251900293e-7
62,62.0,1481754.376117182,50827744.99183297,795903.0744470299,,,,246,50279063.950496845,50.268236474033415,9.997836528174983e-7
63,63.0,1486683.3024854187,51627587.04181633,795887.3609417628,,,,268,51074950.2885816,51.064146122302304,9.997874649018519e-7
64,64.0,1491297.535751498,52427162.561623566,795872.891029252,,,,207,51870822.84584578,51.24707084647849,9.879739206761637e-7
65,65.0,1496106.8685152004,53226879.216554314,795858.0361236774,,,,209,52666680.15064118,52.52528263072958,9.973142430143782e-7
66,66.0,1500798.5224206194,54026485.9055867,795843.7482297892,,,,219,53462522.08623392,53.05831346271316,9.924384173276126e-7
67,67.0,1505338.4470687245,54825955.203415185,795830.1008409898,,,,281,54258348.5264329,51.61718010330944,9.513214537599211e-7
68,68.0,1509719.4286971325,55625283.522764385,795817.1190304011,,,,308,55054161.67503113,55.03514404535025,9.996535657763448e-7
69,69.0,1513826.4207815153,56424381.611821316,795805.147696228,,,,230,55849964.59335301,55.217175104660384,9.886688544065934e-7
70,70.0,1518312.0403247734,57223769.83609919,795792.2542253454,,,,241,56645754.00721969,55.887780020490965,9.866180768548662e-7
71,71.0,1522541.5957438794,58022939.157714,795780.247351689,,,,266,57441530.07900008,56.11136743467166,9.768422349743727e-7
72,72.0,1526227.304502361,58821661.24542781,795769.9158461866,,,,262,58237295.33450294,56.89730212970957,9.769898518606817e-7
73,73.0,1529490.001461816,59620034.633629695,795760.8853721624,,,,253,59033051.34075791,59.025749333984,9.998753067138503e-7
74,74.0,1532363.3345853135,60418088.168480895,795753.0382958847,,,,216,59828799.93144935,58.893871142261325,9.843722962226472e-7
75,75.0,1535246.3121360235,61216143.435726315,795745.2949812027,,,,157,60624542.622002386,59.83452970780514,9.869677867282769e-7
76,76.0,1538408.1162353908,62014413.15486876,795736.9084030691,,,,187,61420276.18860293,60.343911259486134,9.824744484677608e-7
77,77.0,1541826.9893668497,62812882.53156445,795727.9940545148,,,,121,62216003.33531449,62.20516787408328,9.998248416015314e-7
78,78.0,1545315.4210504005,63611397.996169925,795719.0073733245,,,,137,63011720.86522815,59.99739141273251,9.52161494110774e-7
79,79.0,1548800.1833413837,64409900.94520132,795710.1362260744,,,,158,63807428.90750903,61.662625221493755,9.663853674627283e-7
80,80.0,1552307.6197897913,65208414.05820218,795701.3304801537,,,,139,64603129.02675437,64.59238024283526,9.99832618548812e-7
81,81.0,1555858.2819644206,66006953.311761074,795692.5312320557,,,,112,65398820.71117518,65.37059379803576,9.99567388904792e-7
82,82.0,1559587.0067003057,66805624.53191386,795683.3844538254,,,,154,66194501.63411681,65.21864644002954,9.852567898071688e-7
83,83.0,1563440.0713192658,67604385.34120362,795674.0393961963,,,,183,66990172.515665144,66.96399402375171,9.996082197031788e-7
84,84.0,1567167.5093366886,68403037.61983202,795665.1203630376,,,,140,67785835.70865309,67.78518710699632,9.999894316250583e-7
85,85.0,1570897.9091610492,69201682.3856133,795656.2879582627,,,,146,68581489.08865112,68.57423981409738,9.998932971334724e-7
86,86.0,1574723.537712694,70000392.8603185,795647.3177047202,,,,186,69377131.88431203,66.86530586574622,9.637936825189916e-7
87,87.0,1578171.7854393523,70798793.59336774,795639.3311256149,,,,158,70172767.62991667,70.14395308039181,9.99588377862514e-7
88,88.0,1581714.4147549456,71597262.64440364,795631.2298823694,,,,137,70968396.09650554,70.92164737321647,9.993402753799872e-7
89,89.0,1585417.180072178,72395851.07064919,795622.8527031117,,,,146,71764015.6087539,70.604657709724,9.838438895433056e-7
90,90.0,1589158.472574644,73194460.28382714,795614.4645694694,,,,180,72559625.077423,69.80234137111702,9.6199882712825e-7
91,91.0,1592455.6028355146,73992705.91771674,795607.1463173787,,,,171,73355227.15250228,73.3526022510965,9.99963216645703e-7
92,92.0,1595681.7614556304,74790887.85801747,795600.0662669761,,,,161,74150822.50186656,73.8610928833807,9.960917063205792e-7
93,93.0,1599447.1100093797,75589493.80772014,795591.899975382,,,,173,74946409.63969272,74.90309100198948,9.994210063212574e-7
94,94.0,1602996.5043150294,76387917.14693546,795584.2621555389,,,,200,75741987.3532079,75.7410301477754,9.99986362314143e-7
95,95.0,1606194.2558621825,77186051.85575245,795577.4484198967,,,,184,76537558.40979873,74.18017840044047,9.69198757398653e-7
96,96.0,1609127.2843375811,77983969.36596942,795571.2716836656,,,,152,77333124.55584629,77.2768696052201,9.992715647851016e-7
97,97.0,1611810.7549870156,78781680.7350827,795565.6698978947,,,,153,78128684.66701142,77.60956707781918,9.933546214783059e-7
98,98.0,1614183.5816359476,79579139.13046539,795560.7709064208,,,,118,78924240.88188161,78.90702737554727,9.997808987976335e-7
99,99.0,1616681.5608442957,80376691.7260842,795555.6582347464,,,,137,79719791.00399648,78.28682357054333,9.820239830668948e-7
100,100.0,1619014.0214202788,81174107.853856,795550.9383243558,,,,119,80515337.38737923,79.01254935418012,9.813344187616994e-7


==> data/winnipeg-min-emission.csv <==
iteration,price,total_travel_time,total_user_cost,total_consumption,total_consumption_inside,total_entrances,total_permit_flow,num_iterations,objective_value,gap,relative_gap
0,1e128,6566005.90197802,7.945994680219404e133,794599.4680219411,,,,0,7.945994680219404e133,-0.0,0.0

